Direct comparison of many-body methods for realistic electronic Hamiltonians

A large collaboration carefully benchmarks 20 first principles many-body electronic structure methods on a test set of 7 transition metal atoms, and their ions and monoxides. Good agreement is attained between the 3 systematically converged methods, resulting in experiment-free reference values. These reference values are used to assess the accuracy of modern emerging and scalable approaches to the many-electron problem. The most accurate methods obtain energies indistinguishable from experimental results, with the agreement mainly limited by the experimental uncertainties. Comparison between methods enables a unique perspective on calculations of many-body systems of electrons.

==> DFT_Example/trail.json <==
{
"C": {
"ecp": "C nelec 2\nC ul\n1 9.145154870220142 4.000000000000000\n2 9.583146928798048 113548.740695352647633\n2 9.596454289266671 -113170.477571896739791\n2 7.978832737934164 -629.568196246722883\n2 11.997846932796598 242.065814047679144\n3 5.847584223820742 36.580619480880567\nC s\n2 12.597132688102624 76930.899397931523497\n2 13.375806328660095 -72385.415208797197080\n2 10.907290207826068 -25988.903966649880048\n2 14.479060280362468 16285.644187738241706\n2 7.205967855214582 -998.134938902256861\n2 8.750672888197353 6166.927977408283819\nC p\n2 8.322041741939014 -3127.366283839423283\n2 9.536325703439793 1759.219310948118298\n2 20.595115080589790 234.775392509155595\n2 24.108280305491279 -98.302055378517717\n2 14.122855281139389 -440.553817161369420\n2 7.783889366603234 1670.903695194213490\n",
"vdz": "C   s\n31.359207  -0.003632\n19.532611  0.028312\n12.321065  -0.112395\n7.953486  0.243665\n5.063867  -0.225811\n2.743147  -0.075195\n1.219679  0.005499\n0.607277  0.355353\n0.249721  0.548758\n0.101103  0.221886\nC   s\n0.119553  1.0\nC   s\n0.097953  1.0\nC   p\n23.899579  -0.001254\n14.876677  0.010407\n9.329928  -0.044354\n5.835488  0.079651\n3.500056  -0.006984\n2.282495  0.117968\n0.967315  0.250431\n0.410353  0.376447\n0.172128  0.336405\n0.070735  0.108754\nC   p\n0.141339  1.0\nC   p\n0.039347  1.0\nC   d\n0.558742  1.0\nC   d\n0.152552  1.0\n",
"vtz": "C   s\n31.359207  -0.003632\n19.532611  0.028312\n12.321065  -0.112395\n7.953486  0.243665\n5.063867  -0.225811\n2.743147  -0.075195\n1.219679  0.005499\n0.607277  0.355353\n0.249721  0.548758\n0.101103  0.221886\nC   s\n0.945271  1.0\nC   s\n0.133597  1.0\nC   s\n0.063945  1.0\nC   p\n23.899579  -0.001254\n14.876677  0.010407\n9.329928  -0.044354\n5.835488  0.079651\n3.500056  -0.006984\n2.282495  0.117968\n0.967315  0.250431\n0.410353  0.376447\n0.172128  0.336405\n0.070735  0.108754\nC   p\n0.382667  1.0\nC   p\n0.128889  1.0\nC   p\n0.036368  1.0\nC   d\n1.112687  1.0\nC   d\n0.324950  1.0\nC   d\n0.102296  1.0\nC   f\n0.768664  1.0\nC   f\n0.265771  1.0\n",
"vqz": "C   s\n31.359207  -0.003632\n19.532611  0.028312\n12.321065  -0.112395\n7.953486  0.243665\n5.063867  -0.225811\n2.743147  -0.075195\n1.219679  0.005499\n0.607277  0.355353\n0.249721  0.548758\n0.101103  0.221886\nC   s\n0.842239  1.0\nC   s\n0.313910  1.0\nC   s\n0.116997  1.0\nC   s\n0.044730  1.0\nC   p\n23.899579  -0.001254\n14.876677  0.010407\n9.329928  -0.044354\n5.835488  0.079651\n3.500056  -0.006984\n2.282495  0.117968\n0.967315  0.250431\n0.410353  0.376447\n0.172128  0.336405\n0.070735  0.108754\nC   p\n0.777382  1.0\nC   p\n0.284567  1.0\nC   p\n0.104168  1.0\nC   p\n0.031645  1.0\nC   d\n1.872441  1.0\nC   d\n0.663815  1.0\nC   d\n0.235334  1.0\nC   d\n0.078296  1.0\nC   f\n1.346809  1.0\nC   f\n0.478196  1.0\nC   f\n0.182730  1.0\nC   g\n1.011222  1.0\nC   g\n0.410114  1.0\n",
"v5z": "C   s\n31.359207  -0.003632\n19.532611  0.028312\n12.321065  -0.112395\n7.953486  0.243665\n5.063867  -0.225811\n2.743147  -0.075195\n1.219679  0.005499\n0.607277  0.355353\n0.249721  0.548758\n0.101103  0.221886\nC   s\n1.203357  1.0\nC   s\n0.516106  1.0\nC   s\n0.221351  1.0\nC   s\n0.094935  1.0\nC   s\n0.037017  1.0\nC   p\n23.899579  -0.001254\n14.876677  0.010407\n9.329928  -0.044354\n5.835488  0.079651\n3.500056  -0.006984\n2.282495  0.117968\n0.967315  0.250431\n0.410353  0.376447\n0.172128  0.336405\n0.070735  0.108754\nC   p\n1.218060  1.0\nC   p\n0.503716  1.0\nC   p\n0.208306  1.0\nC   p\n0.086142  1.0\nC   p\n0.027583  1.0\nC   d\n3.187251  1.0\nC   d\n1.260162  1.0\nC   d\n0.498237  1.0\nC   d\n0.196991  1.0\nC   d\n0.070718  1.0\nC   f\n2.178674  1.0\nC   f\n0.905130  1.0\nC   f\n0.376034  1.0\nC   f\n0.147621  1.0\nC   g\n1.644764  1.0\nC   g\n0.648551  1.0\nC   g\n0.287375  1.0\nC   h\n1.334727  1.0\nC   h\n0.600683  1.0\n"
},
"O": {
"ecp": "O nelec 2\nO ul\n1 10.27717748 6.00000000\n2 15.99566749 1232.50197768\n2 10.46901775 -696.47008301\n2 14.63848010 -2654.22657081\n2 12.57591181 2101.67732548\n3 7.77739102 61.66306486\nO s\n2 12.39426073 -656683.37638839\n2 12.38126171 657858.57667068\n2 8.57671033 511.50098405\n2 9.89256508 -2579.54665641\n2 28.05641604 -57.68129584\n2 17.24753607 970.30940152\nO p\n2 14.78918914 -363027.24258186\n2 14.82014018 361852.52314043\n2 22.89622221 -1300.20069256\n2 8.51331893 -181.96869573\n2 11.48609758 2194.87589959\n2 27.22017524 451.19906206\n",
"vdz": "O   s\n57.663349  -0.002794\n35.726816  0.023976\n22.453757  -0.115974\n14.732301  0.288033\n9.739917  -0.274786\n5.042008  -0.083789\n2.157818  0.063778\n1.002916  0.410182\n0.421839  0.504044\n0.173041  0.172152\nO   s\n0.222099  1.0\nO   s\n0.088840  1.0\nO   p\n52.474060  -0.000522\n32.138432  0.004857\n19.458579  -0.027749\n11.839344  0.074258\n7.910030  0.014369\n3.670858  0.153479\n1.539660  0.283685\n0.647119  0.358201\n0.267853  0.295590\n0.107198  0.104889\nO   p\n0.252604  1.0\nO   p\n0.101042  1.0\nO   d\n1.223113  1.0\nO   d\n0.489245  1.0\n",
"vtz": "O   s\n57.663349  -0.002794\n35.726816  0.023976\n22.453757  -0.115974\n14.732301  0.288033\n9.739917  -0.274786\n5.042008  -0.083789\n2.157818  0.063778\n1.002916  0.410182\n0.421839  0.504044\n0.173041  0.172152\nO   s\n1.849096  1.0\nO   s\n0.255434  1.0\nO   s\n0.141483  1.0\nO   p\n52.474060  -0.000522\n32.138432  0.004857\n19.458579  -0.027749\n11.839344  0.074258\n7.910030  0.014369\n3.670858  0.153479\n1.539660  0.283685\n0.647119  0.358201\n0.267853  0.295590\n0.107198  0.104889\nO   p\n0.622175  1.0\nO   p\n0.193391  1.0\nO   p\n0.052779  1.0\nO   d\n2.324251  1.0\nO   d\n0.656935  1.0\nO   d\n0.207200  1.0\nO   f\n1.423472  1.0\nO   f\n0.487610  1.0\n",
"vqz": "O   s\n57.663349  -0.002794\n35.726816  0.023976\n22.453757  -0.115974\n14.732301  0.288033\n9.739917  -0.274786\n5.042008  -0.083789\n2.157818  0.063778\n1.002916  0.410182\n0.421839  0.504044\n0.173041  0.172152\nO   s\n1.707470  1.0\nO   s\n0.617491  1.0\nO   s\n0.223309  1.0\nO   s\n0.084592  1.0\nO   p\n52.474060  -0.000522\n32.138432  0.004857\n19.458579  -0.027749\n11.839344  0.074258\n7.910030  0.014369\n3.670858  0.153479\n1.539660  0.283685\n0.647119  0.358201\n0.267853  0.295590\n0.107198  0.104889\nO   p\n1.345435  1.0\nO   p\n0.458358  1.0\nO   p\n0.156151  1.0\nO   p\n0.045837  1.0\nO   d\n3.661538  1.0\nO   d\n1.279275  1.0\nO   d\n0.446952  1.0\nO   d\n0.148191  1.0\nO   f\n2.598839  1.0\nO   f\n0.849032  1.0\nO   f\n0.310222  1.0\nO   g\n1.838653  1.0\nO   g\n0.706784  1.0\n",
"v5z": "O   s\n57.663349  -0.002794\n35.726816  0.023976\n22.453757  -0.115974\n14.732301  0.288033\n9.739917  -0.274786\n5.042008  -0.083789\n2.157818  0.063778\n1.002916  0.410182\n0.421839  0.504044\n0.173041  0.172152\nO   s\n2.304811  1.0\nO   s\n0.972323  1.0\nO   s\n0.410189  1.0\nO   s\n0.173045  1.0\nO   s\n0.063211  1.0\nO   p\n52.474060  -0.000522\n32.138432  0.004857\n19.458579  -0.027749\n11.839344  0.074258\n7.910030  0.014369\n3.670858  0.153479\n1.539660  0.283685\n0.647119  0.358201\n0.267853  0.295590\n0.107198  0.104889\nO   p\n2.178016  1.0\nO   p\n0.850171  1.0\nO   p\n0.331855  1.0\nO   p\n0.129537  1.0\nO   p\n0.040193  1.0\nO   d\n5.564794  1.0\nO   d\n2.226780  1.0\nO   d\n0.891057  1.0\nO   d\n0.356558  1.0\nO   d\n0.125567  1.0\nO   f\n3.835419  1.0\nO   f\n1.513375  1.0\nO   f\n0.597144  1.0\nO   f\n0.227101  1.0\nO   g\n3.219745  1.0\nO   g\n1.182438  1.0\nO   g\n0.499958  1.0\nO   h\n2.295201  1.0\nO   h\n0.996150  1.0\n"
},
"N": {
"ecp": "N nelec 2\nN ul\n1 23.63340710 5.00000000\n2 12.76459249 -14976.62712606\n2 12.72992389 15353.20727847\n2 10.27495819 -628.43702825\n2 9.20060255 237.21774688\n3 12.03855655 118.16703550\nN s\n2 14.24088519 11322.79383786\n2 15.53117387 -5727.66555023\n2 13.22616481 -26396.39609342\n2 13.84211416 16573.89873185\n2 9.24758856 -1575.52419854\n2 10.65233177 5818.99345107\nN p\n2 13.36254584 692.84041989\n2 6.66868769 -1608.57139763\n2 21.42932984 104.56895861\n2 17.19298082 -425.86377225\n2 9.84724728 -599.53455427\n2 6.79758673 1832.08230714\n",
"vdz": "N   s\n43.206002  -0.001213\n26.727173  0.012840\n16.609774  -0.068103\n10.432086  0.189694\n6.447445  -0.212684\n3.826443  -0.077167\n2.180335  0.028669\n0.798095  0.403618\n0.322841  0.530966\n0.131215  0.182598\nN   s\n0.163416  1.0\nN   s\n0.122460  1.0\nN   p\n36.767983  -0.000609\n22.853384  0.006554\n14.484286  -0.033026\n9.198996  0.066518\n5.097339  0.043165\n2.412612  0.154619\n1.087148  0.278518\n0.489455  0.354003\n0.216608  0.282811\n0.091866  0.085110\nN   p\n0.211689  1.0\nN   p\n0.046098  1.0\nN   d\n0.825804  1.0\nN   d\n0.220931  1.0\n",
"vtz": "N   s\n43.206002  -0.001213\n26.727173  0.012840\n16.609774  -0.068103\n10.432086  0.189694\n6.447445  -0.212684\n3.826443  -0.077167\n2.180335  0.028669\n0.798095  0.403618\n0.322841  0.530966\n0.131215  0.182598\nN   s\n1.290244  1.0\nN   s\n0.175760  1.0\nN   s\n0.091750  1.0\nN   p\n36.767983  -0.000609\n22.853384  0.006554\n14.484286  -0.033026\n9.198996  0.066518\n5.097339  0.043165\n2.412612  0.154619\n1.087148  0.278518\n0.489455  0.354003\n0.216608  0.282811\n0.091866  0.085110\nN   p\n0.535461  1.0\nN   p\n0.177257  1.0\nN   p\n0.040012  1.0\nN   d\n1.659572  1.0\nN   d\n0.475498  1.0\nN   d\n0.143329  1.0\nN   f\n1.088590  1.0\nN   f\n0.357025  1.0\n",
"vqz": "N   s\n43.206002  -0.001213\n26.727173  0.012840\n16.609774  -0.068103\n10.432086  0.189694\n6.447445  -0.212684\n3.826443  -0.077167\n2.180335  0.028669\n0.798095  0.403618\n0.322841  0.530966\n0.131215  0.182598\nN   s\n1.163300  1.0\nN   s\n0.422110  1.0\nN   s\n0.153164  1.0\nN   s\n0.055876  1.0\nN   p\n36.767983  -0.000609\n22.853384  0.006554\n14.484286  -0.033026\n9.198996  0.066518\n5.097339  0.043165\n2.412612  0.154619\n1.087148  0.278518\n0.489455  0.354003\n0.216608  0.282811\n0.091866  0.085110\nN   p\n1.104777  1.0\nN   p\n0.398412  1.0\nN   p\n0.143677  1.0\nN   p\n0.033749  1.0\nN   d\n2.839843  1.0\nN   d\n0.986697  1.0\nN   d\n0.342825  1.0\nN   d\n0.106592  1.0\nN   f\n1.933835  1.0\nN   f\n0.670779  1.0\nN   f\n0.238498  1.0\nN   g\n1.413156  1.0\nN   g\n0.531695  1.0\n",
"v5z": "N   s\n43.206002  -0.001213\n26.727173  0.012840\n16.609774  -0.068103\n10.432086  0.189694\n6.447445  -0.212684\n3.826443  -0.077167\n2.180335  0.028669\n0.798095  0.403618\n0.322841  0.530966\n0.131215  0.182598\nN   s\n1.677404  1.0\nN   s\n0.700176  1.0\nN   s\n0.292264  1.0\nN   s\n0.121995  1.0\nN   s\n0.041900  1.0\nN   p\n36.767983  -0.000609\n22.853384  0.006554\n14.484286  -0.033026\n9.198996  0.066518\n5.097339  0.043165\n2.412612  0.154619\n1.087148  0.278518\n0.489455  0.354003\n0.216608  0.282811\n0.091866  0.085110\nN   p\n1.749099  1.0\nN   p\n0.714832  1.0\nN   p\n0.292141  1.0\nN   p\n0.119393  1.0\nN   p\n0.028217  1.0\nN   d\n4.718000  1.0\nN   d\n1.843232  1.0\nN   d\n0.720113  1.0\nN   d\n0.281334  1.0\nN   d\n0.091376  1.0\nN   f\n3.155000  1.0\nN   f\n1.281324  1.0\nN   f\n0.520376  1.0\nN   f\n0.189026  1.0\nN   g\n2.349015  1.0\nN   g\n0.924017  1.0\nN   g\n0.371626  1.0\nN   h\n1.877770  1.0\nN   h\n0.786700  1.0\n"
},
"F": {
"ecp": "F nelec 2\nF ul\n1 12.89214728 7.00000000\n2 20.88013165 755.86090974\n2 12.65455117 -689.79490183\n2 18.97326463 -1406.93476145\n2 14.88225664 1319.74038541\n3 9.47827462 90.24503097\nF s\n2 10.74189829 6988.99051508\n2 11.07441348 -10522.47783798\n2 13.39936965 68426.75127222\n2 13.55132121 -65647.64009153\n2 17.16963272 901.29566448\n2 10.35161190 -123.91760964\nF p\n2 10.32378159 -358.47443046\n2 12.88122899 2283.81240878\n2 15.14135899 -3454.24444293\n2 19.25531673 2057.97947277\n2 25.33643186 -1069.26724027\n2 26.76721049 524.85208644\n",
"vdz": "F   s\n74.852401  -0.001766\n46.401251  0.013356\n28.804663  -0.062645\n18.017927  0.188172\n11.388912  -0.232313\n5.668396  -0.067185\n2.258516  0.140997\n1.118490  0.412275\n0.498756  0.455187\n0.210135  0.144928\nF   s\n0.303946  1.0\nF   s\n0.136776  1.0\nF   p\n67.311762  -0.000046\n41.736441  0.001500\n26.158372  -0.019094\n16.603177  0.054736\n9.386101  0.055671\n4.085816  0.177528\n1.753167  0.300416\n0.747504  0.350016\n0.313345  0.263286\n0.127007  0.080687\nF   p\n0.348289  1.0\nF   p\n0.156730  1.0\nF   d\n1.695157  1.0\nF   d\n0.762821  1.0\n",
"vtz": "F   s\n74.852401  -0.001766\n46.401251  0.013356\n28.804663  -0.062645\n18.017927  0.188172\n11.388912  -0.232313\n5.668396  -0.067185\n2.258516  0.140997\n1.118490  0.412275\n0.498756  0.455187\n0.210135  0.144928\nF   s\n2.441280  1.0\nF   s\n0.342194  1.0\nF   s\n0.153987  1.0\nF   p\n67.311762  -0.000046\n41.736441  0.001500\n26.158372  -0.019094\n16.603177  0.054736\n9.386101  0.055671\n4.085816  0.177528\n1.753167  0.300416\n0.747504  0.350016\n0.313345  0.263286\n0.127007  0.080687\nF   p\n0.840400  1.0\nF   p\n0.256405  1.0\nF   p\n0.115382  1.0\nF   d\n3.090808  1.0\nF   d\n0.870099  1.0\nF   d\n0.391545  1.0\nF   f\n1.905912  1.0\nF   f\n0.857660  1.0\n",
"vqz": "F   s\n74.852401  -0.001766\n46.401251  0.013356\n28.804663  -0.062645\n18.017927  0.188172\n11.388912  -0.232313\n5.668396  -0.067185\n2.258516  0.140997\n1.118490  0.412275\n0.498756  0.455187\n0.210135  0.144928\nF   s\n2.365060  1.0\nF   s\n0.845490  1.0\nF   s\n0.302254  1.0\nF   s\n0.117963  1.0\nF   p\n67.311762  -0.000046\n41.736441  0.001500\n26.158372  -0.019094\n16.603177  0.054736\n9.386101  0.055671\n4.085816  0.177528\n1.753167  0.300416\n0.747504  0.350016\n0.313345  0.263286\n0.127007  0.080687\nF   p\n1.789414  1.0\nF   p\n0.607420  1.0\nF   p\n0.206188  1.0\nF   p\n0.064963  1.0\nF   d\n4.844604  1.0\nF   d\n1.681935  1.0\nF   d\n0.583924  1.0\nF   d\n0.198734  1.0\nF   f\n3.477345  1.0\nF   f\n1.134981  1.0\nF   f\n0.440790  1.0\nF   g\n2.368735  1.0\nF   g\n0.909990  1.0\n",
"v5z": "F   s\n74.852401  -0.001766\n46.401251  0.013356\n28.804663  -0.062645\n18.017927  0.188172\n11.388912  -0.232313\n5.668396  -0.067185\n2.258516  0.140997\n1.118490  0.412275\n0.498756  0.455187\n0.210135  0.144928\nF   s\n3.107950  1.0\nF   s\n1.306544  1.0\nF   s\n0.549255  1.0\nF   s\n0.230898  1.0\nF   s\n0.088406  1.0\nF   p\n67.311762  -0.000046\n41.736441  0.001500\n26.158372  -0.019094\n16.603177  0.054736\n9.386101  0.055671\n4.085816  0.177528\n1.753167  0.300416\n0.747504  0.350016\n0.313345  0.263286\n0.127007  0.080687\nF   p\n3.008340  1.0\nF   p\n1.159477  1.0\nF   p\n0.446885  1.0\nF   p\n0.172239  1.0\nF   p\n0.057405  1.0\nF   d\n7.235596  1.0\nF   d\n2.890714  1.0\nF   d\n1.154873  1.0\nF   d\n0.461385  1.0\nF   d\n0.166858  1.0\nF   f\n5.253142  1.0\nF   f\n2.048441  1.0\nF   f\n0.798777  1.0\nF   f\n0.315881  1.0\nF   g\n4.184691  1.0\nF   g\n1.501123  1.0\nF   g\n0.641930  1.0\nF   h\n3.012020  1.0\nF   h\n1.338289  1.0\n"
},
"Sc": {
"ecp": "Sc nelec 10\nSc ul\n1 8.68432435 11.00000000\n2 12.96081047 1293.12711495\n2 3.42726018 -59.34807006\n2 13.92649869 -6626.33658022\n2 14.11355210 5365.41708240\n3 3.87834215 95.52756785\nSc s\n2 14.11432286 -1492.86349923\n2 4.42835597 1499.37242000\n2 7.46045566 1088.20049735\n2 10.23533878 -1981.91696501\n2 4.52489587 -1710.45115474\n2 13.07885945 2625.43810581\nSc p\n2 9.83997641 -2070.12504374\n2 7.25072068 5801.02991534\n2 11.81974746 1554.97375552\n2 14.07433272 -853.69420879\n2 7.08460322 -4878.01776292\n2 14.07166426 462.12967346\nSc d\n2 11.29849449 -570.27953430\n2 5.72119848 -549.43824610\n2 6.53234086 1672.92599442\n2 8.11431019 -2704.80905453\n2 9.95728280 4666.19773963\n2 10.24029445 -2524.96335631\n",
"vdz": "Sc   s\n36.40041505  0.005374\n19.41172108  -0.032266\n7.76559262  0.361279\n4.72233684  -0.858519\n3.30202494  0.196889\n1.73290764  0.133972\n0.86033787  0.640189\n0.48836640  0.334618\n0.23725388  0.123744\n0.10565308  -0.017421\n0.04670613  0.010856\n0.02092600  -0.001573\nSc   s\n36.40041505  -0.001039\n19.41172108  0.006911\n7.76559262  -0.089603\n4.72233684  0.228760\n3.30202494  -0.058390\n1.73290764  -0.038559\n0.86033787  -0.215849\n0.48836640  -0.208490\n0.23725388  -0.146275\n0.10565308  0.350802\n0.04670613  0.655178\n0.02092600  0.218601\nSc   s\n36.40041505  -0.001830\n19.41172108  0.017383\n7.76559262  -0.306573\n4.72233684  0.839756\n3.30202494  -0.052081\n1.73290764  -0.852190\n0.86033787  -0.851788\n0.48836640  0.410577\n0.23725388  0.822494\n0.10565308  0.741761\n0.04670613  -0.631886\n0.02092600  -0.450278\nSc   s\n0.02092600  1.0\nSc   s\n0.00937558  1.0\nSc   p\n41.12697558  0.001162\n22.43738592  -0.006345\n11.25885190  0.030743\n6.08582478  -0.083979\n3.77549759  -0.031739\n2.17906519  0.232763\n1.07491872  0.420436\n0.55241218  0.351975\n0.28150940  0.143464\n0.12312886  0.016009\n0.05385510  0.000238\n0.02355558  0.000253\nSc   p\n41.12697558  -0.000251\n22.43738592  0.001425\n11.25885190  -0.007434\n6.08582478  0.022493\n3.77549759  0.004514\n2.17906519  -0.065531\n1.07491872  -0.124901\n0.55241218  -0.130795\n0.28150940  0.004026\n0.12312886  0.357311\n0.05385510  0.542386\n0.02355558  0.222946\nSc   p\n41.12697558  0.000719\n22.43738592  -0.005169\n11.25885190  0.035545\n6.08582478  -0.125521\n3.77549759  -0.110989\n2.17906519  0.858227\n1.07491872  0.397739\n0.55241218  -0.878221\n0.28150940  -0.616013\n0.12312886  0.578030\n0.05385510  0.453432\n0.02355558  0.007472\nSc   p\n0.02355558  1.0\nSc   p\n0.01030293  1.0\nSc   d\n23.41055103  -0.002062\n9.57667856  0.014373\n5.80916551  0.096933\n2.24207749  0.204502\n1.03019541  0.261896\n0.49142269  0.313820\n0.21727354  0.282419\n0.10003285  0.152870\n0.04583255  0.056392\n0.02097146  0.002436\nSc   d\n23.41055103  0.003535\n9.57667856  -0.025151\n5.80916551  -0.062521\n2.24207749  -0.365218\n1.03019541  -0.408516\n0.49142269  0.106345\n0.21727354  0.341278\n0.10003285  0.355175\n0.04583255  0.170429\n0.02097146  0.018134\nSc   d\n0.02097146  1.0\nSc   d\n0.00959584  1.0\nSc   f\n1.439822  1.0\nSc   f\n0.65881494  1.0\n",
"vtz": "Sc   s\n36.40041505  0.005374\n19.41172108  -0.032266\n7.76559262  0.361279\n4.72233684  -0.858519\n3.30202494  0.196889\n1.73290764  0.133972\n0.86033787  0.640189\n0.48836640  0.334618\n0.23725388  0.123744\n0.10565308  -0.017421\n0.04670613  0.010856\n0.02092600  -0.001573\nSc   s\n36.40041505  -0.001039\n19.41172108  0.006911\n7.76559262  -0.089603\n4.72233684  0.228760\n3.30202494  -0.058390\n1.73290764  -0.038559\n0.86033787  -0.215849\n0.48836640  -0.208490\n0.23725388  -0.146275\n0.10565308  0.350802\n0.04670613  0.655178\n0.02092600  0.218601\nSc   s\n36.40041505  -0.001750\n19.41172108  0.017204\n7.76559262  -0.309191\n4.72233684  0.849279\n3.30202494  -0.048406\n1.73290764  -0.879531\n0.86033787  -0.861793\n0.48836640  0.451521\n0.23725388  0.818867\n0.10565308  0.713573\n0.04670613  -0.620518\n0.02092600  -0.444725\nSc   s\n36.40041505  0.001273\n19.41172108  -0.019493\n7.76559262  0.457296\n4.72233684  -1.487759\n3.30202494  0.341481\n1.73290764  2.055667\n0.86033787  0.444271\n0.48836640  -2.657874\n0.23725388  0.084156\n0.10565308  1.920058\n0.04670613  -0.403119\n0.02092600  -0.733418\nSc   s\n0.02092600  1.0\nSc   s\n0.00937558  1.0\nSc   p\n41.12697558  0.001162\n22.43738592  -0.006345\n11.25885190  0.030743\n6.08582478  -0.083979\n3.77549759  -0.031739\n2.17906519  0.232763\n1.07491872  0.420436\n0.55241218  0.351975\n0.28150940  0.143464\n0.12312886  0.016009\n0.05385510  0.000238\n0.02355558  0.000253\nSc   p\n41.12697558  -0.000251\n22.43738592  0.001425\n11.25885190  -0.007434\n6.08582478  0.022493\n3.77549759  0.004514\n2.17906519  -0.065531\n1.07491872  -0.124901\n0.55241218  -0.130795\n0.28150940  0.004026\n0.12312886  0.357311\n0.05385510  0.542386\n0.02355558  0.222946\nSc   p\n41.12697558  0.000620\n22.43738592  -0.004736\n11.25885190  0.034157\n6.08582478  -0.121614\n3.77549759  -0.120560\n2.17906519  0.882214\n1.07491872  0.368083\n0.55241218  -0.900566\n0.28150940  -0.579301\n0.12312886  0.599454\n0.05385510  0.442546\n0.02355558  0.006700\nSc   p\n41.12697558  0.002262\n22.43738592  -0.014038\n11.25885190  0.095759\n6.08582478  -0.503141\n3.77549759  0.622223\n2.17906519  1.362984\n1.07491872  -1.598889\n0.55241218  -0.818793\n0.28150940  1.673650\n0.12312886  -0.091296\n0.05385510  -0.629433\n0.02355558  -0.001578\nSc   p\n0.02355558  1.0\nSc   p\n0.01030293  1.0\nSc   d\n23.41055103  -0.002062\n9.57667856  0.014373\n5.80916551  0.096933\n2.24207749  0.204502\n1.03019541  0.261896\n0.49142269  0.313820\n0.21727354  0.282419\n0.10003285  0.152870\n0.04583255  0.056392\n0.02097146  0.002436\nSc   d\n23.41055103  0.003580\n9.57667856  -0.025515\n5.80916551  -0.059701\n2.24207749  -0.368686\n1.03019541  -0.411377\n0.49142269  0.111569\n0.21727354  0.351629\n0.10003285  0.348869\n0.04583255  0.164529\n0.02097146  0.017016\nSc   d\n23.41055103  0.002987\n9.57667856  -0.022820\n5.80916551  -0.028398\n2.24207749  -0.633662\n1.03019541  0.000206\n0.49142269  0.771900\n0.21727354  0.176352\n0.10003285  -0.462194\n0.04583255  -0.352638\n0.02097146  -0.047043\nSc   d\n0.02097146  1.0\nSc   d\n0.00959584  1.0\nSc   f\n1.906048  1.0\nSc   f\n0.547537  1.0\nSc   f\n0.15728709  1.0\nSc   g\n1.769691  1.0\nSc   g\n0.50836667  1.0\n",
"vqz": "Sc   s\n36.40041505  0.005374\n19.41172108  -0.032266\n7.76559262  0.361279\n4.72233684  -0.858519\n3.30202494  0.196889\n1.73290764  0.133972\n0.86033787  0.640189\n0.48836640  0.334618\n0.23725388  0.123744\n0.10565308  -0.017421\n0.04670613  0.010856\n0.02092600  -0.001573\nSc   s\n36.40041505  -0.001039\n19.41172108  0.006911\n7.76559262  -0.089603\n4.72233684  0.228760\n3.30202494  -0.058390\n1.73290764  -0.038559\n0.86033787  -0.215849\n0.48836640  -0.208490\n0.23725388  -0.146275\n0.10565308  0.350802\n0.04670613  0.655178\n0.02092600  0.218601\nSc   s\n36.40041505  -0.001757\n19.41172108  0.017214\n7.76559262  -0.309351\n4.72233684  0.852232\n3.30202494  -0.054357\n1.73290764  -0.877431\n0.86033787  -0.851357\n0.48836640  0.434617\n0.23725388  0.828918\n0.10565308  0.711195\n0.04670613  -0.620805\n0.02092600  -0.444929\nSc   s\n36.40041505  0.001346\n19.41172108  -0.019857\n7.76559262  0.462727\n4.72233684  -1.512081\n3.30202494  0.363612\n1.73290764  2.072080\n0.86033787  0.406995\n0.48836640  -2.637763\n0.23725388  0.089702\n0.10565308  1.912195\n0.04670613  -0.405077\n0.02092600  -0.728926\nSc   s\n36.40041505  0.000907\n19.41172108  -0.027625\n7.76559262  0.982752\n4.72233684  -4.902832\n3.30202494  5.022953\n1.73290764  1.990521\n0.86033787  -5.428320\n0.48836640  1.522074\n0.23725388  2.933352\n0.10565308  -2.057669\n0.04670613  -0.536188\n0.02092600  0.972674\nSc   s\n0.02092600  1.0\nSc   s\n0.00937558  1.0\nSc   p\n41.12697558  0.001162\n22.43738592  -0.006345\n11.25885190  0.030743\n6.08582478  -0.083979\n3.77549759  -0.031739\n2.17906519  0.232763\n1.07491872  0.420436\n0.55241218  0.351975\n0.28150940  0.143464\n0.12312886  0.016009\n0.05385510  0.000238\n0.02355558  0.000253\nSc   p\n41.12697558  -0.000251\n22.43738592  0.001425\n11.25885190  -0.007434\n6.08582478  0.022493\n3.77549759  0.004514\n2.17906519  -0.065531\n1.07491872  -0.124901\n0.55241218  -0.130795\n0.28150940  0.004026\n0.12312886  0.357311\n0.05385510  0.542386\n0.02355558  0.222946\nSc   p\n41.12697558  0.000654\n22.43738592  -0.004898\n11.25885190  0.034844\n6.08582478  -0.123849\n3.77549759  -0.120682\n2.17906519  0.895125\n1.07491872  0.354763\n0.55241218  -0.901706\n0.28150940  -0.574936\n0.12312886  0.607186\n0.05385510  0.433310\n0.02355558  0.006588\nSc   p\n41.12697558  0.002261\n22.43738592  -0.014029\n11.25885190  0.095625\n6.08582478  -0.499626\n3.77549759  0.596953\n2.17906519  1.437784\n1.07491872  -1.687632\n0.55241218  -0.788853\n0.28150940  1.701663\n0.12312886  -0.108012\n0.05385510  -0.637662\n0.02355558  -0.000786\nSc   p\n41.12697558  0.003355\n22.43738592  -0.020620\n11.25885190  0.167806\n6.08582478  -1.324932\n3.77549759  3.523648\n2.17906519  -1.758961\n1.07491872  -2.274845\n0.55241218  3.517897\n0.28150940  -1.410371\n0.12312886  -0.897238\n0.05385510  0.987779\n0.02355558  -0.008436\nSc   p\n0.02355558  1.0\nSc   p\n0.01030293  1.0\nSc   d\n23.41055103  -0.002062\n9.57667856  0.014373\n5.80916551  0.096933\n2.24207749  0.204502\n1.03019541  0.261896\n0.49142269  0.313820\n0.21727354  0.282419\n0.10003285  0.152870\n0.04583255  0.056392\n0.02097146  0.002436\nSc   d\n23.41055103  0.003531\n9.57667856  -0.025139\n5.80916551  -0.060155\n2.24207749  -0.368895\n1.03019541  -0.411747\n0.49142269  0.111786\n0.21727354  0.353557\n0.10003285  0.348464\n0.04583255  0.162515\n0.02097146  0.016902\nSc   d\n23.41055103  0.002805\n9.57667856  -0.021771\n5.80916551  -0.030825\n2.24207749  -0.649844\n1.03019541  0.029060\n0.49142269  0.758049\n0.21727354  0.174218\n0.10003285  -0.465169\n0.04583255  -0.346161\n0.02097146  -0.046508\nSc   d\n23.41055103  -0.010193\n9.57667856  0.070326\n5.80916551  -0.456290\n2.24207749  -0.797936\n1.03019541  1.519518\n0.49142269  -0.342480\n0.21727354  -0.705581\n0.10003285  0.222964\n0.04583255  0.392544\n0.02097146  0.055526\nSc   d\n0.02097146  1.0\nSc   d\n0.00959584  1.0\nSc   f\n2.307831  1.0\nSc   f\n0.808322  1.0\nSc   f\n0.283115  1.0\nSc   f\n0.09916110  1.0\nSc   g\n2.421709  1.0\nSc   g\n0.898168  1.0\nSc   g\n0.33311423  1.0\nSc   h\n2.103991  1.0\nSc   h\n0.78033213  1.0\n",
"v5z": "Sc   s\n36.40041505  0.005374\n19.41172108  -0.032266\n7.76559262  0.361279\n4.72233684  -0.858519\n3.30202494  0.196889\n1.73290764  0.133972\n0.86033787  0.640189\n0.48836640  0.334618\n0.23725388  0.123744\n0.10565308  -0.017421\n0.04670613  0.010856\n0.02092600  -0.001573\nSc   s\n36.40041505  -0.001039\n19.41172108  0.006911\n7.76559262  -0.089603\n4.72233684  0.228760\n3.30202494  -0.058390\n1.73290764  -0.038559\n0.86033787  -0.215849\n0.48836640  -0.208490\n0.23725388  -0.146275\n0.10565308  0.350802\n0.04670613  0.655178\n0.02092600  0.218601\nSc   s\n36.40041505  -0.001794\n19.41172108  0.017344\n7.76559262  -0.309877\n4.72233684  0.854988\n3.30202494  -0.060410\n1.73290764  -0.868282\n0.86033787  -0.864042\n0.48836640  0.447812\n0.23725388  0.818834\n0.10565308  0.716851\n0.04670613  -0.621390\n0.02092600  -0.446076\nSc   s\n36.40041505  0.001453\n19.41172108  -0.020269\n7.76559262  0.465487\n4.72233684  -1.525129\n3.30202494  0.384487\n1.73290764  2.052524\n0.86033787  0.420381\n0.48836640  -2.636440\n0.23725388  0.079542\n0.10565308  1.917772\n0.04670613  -0.404954\n0.02092600  -0.729907\nSc   s\n36.40041505  0.001606\n19.41172108  -0.030838\n7.76559262  1.015106\n4.72233684  -5.042092\n3.30202494  5.197689\n1.73290764  1.915049\n0.86033787  -5.456226\n0.48836640  1.605633\n0.23725388  2.866916\n0.10565308  -2.032721\n0.04670613  -0.530172\n0.02092600  0.963178\nSc   s\n36.40041505  0.002684\n19.41172108  -0.008060\n7.76559262  -0.104487\n4.72233684  0.995188\n3.30202494  -1.640084\n1.73290764  0.864523\n0.86033787  0.375338\n0.48836640  -1.023846\n0.23725388  0.624692\n0.10565308  0.051305\n0.04670613  -0.387384\n0.02092600  0.235234\nSc   s\n0.02092600  1.0\nSc   s\n0.00937558  1.0\nSc   p\n41.12697558  0.001162\n22.43738592  -0.006345\n11.25885190  0.030743\n6.08582478  -0.083979\n3.77549759  -0.031739\n2.17906519  0.232763\n1.07491872  0.420436\n0.55241218  0.351975\n0.28150940  0.143464\n0.12312886  0.016009\n0.05385510  0.000238\n0.02355558  0.000253\nSc   p\n41.12697558  -0.000251\n22.43738592  0.001425\n11.25885190  -0.007434\n6.08582478  0.022493\n3.77549759  0.004514\n2.17906519  -0.065531\n1.07491872  -0.124901\n0.55241218  -0.130795\n0.28150940  0.004026\n0.12312886  0.357311\n0.05385510  0.542386\n0.02355558  0.222946\nSc   p\n41.12697558  0.000750\n22.43738592  -0.005324\n11.25885190  0.036317\n6.08582478  -0.128743\n3.77549759  -0.111241\n2.17906519  0.885319\n1.07491872  0.360809\n0.55241218  -0.905956\n0.28150940  -0.571279\n0.12312886  0.605181\n0.05385510  0.434505\n0.02355558  0.006638\nSc   p\n41.12697558  0.002873\n22.43738592  -0.016844\n11.25885190  0.106291\n6.08582478  -0.534434\n3.77549759  0.644878\n2.17906519  1.429539\n1.07491872  -1.729479\n0.55241218  -0.734337\n0.28150940  1.673094\n0.12312886  -0.107797\n0.05385510  -0.632158\n0.02355558  -0.000380\nSc   p\n41.12697558  0.003480\n22.43738592  -0.021116\n11.25885190  0.166646\n6.08582478  -1.288036\n3.77549759  3.388618\n2.17906519  -1.618785\n1.07491872  -2.355073\n0.55241218  3.572607\n0.28150940  -1.451258\n0.12312886  -0.872964\n0.05385510  0.978001\n0.02355558  -0.007300\nSc   p\n41.12697558  0.026218\n22.43738592  -0.118118\n11.25885190  0.337607\n6.08582478  0.439658\n3.77549759  -5.117565\n2.17906519  7.839221\n1.07491872  -5.902535\n0.55241218  2.084260\n0.28150940  1.320260\n0.12312886  -2.294961\n0.05385510  1.288912\n0.02355558  -0.017527\nSc   p\n0.02355558  1.0\nSc   p\n0.01030293  1.0\nSc   d\n23.41055103  -0.002062\n9.57667856  0.014373\n5.80916551  0.096933\n2.24207749  0.204502\n1.03019541  0.261896\n0.49142269  0.313820\n0.21727354  0.282419\n0.10003285  0.152870\n0.04583255  0.056392\n0.02097146  0.002436\nSc   d\n23.41055103  0.003535\n9.57667856  -0.025168\n5.80916551  -0.060099\n2.24207749  -0.368533\n1.03019541  -0.412806\n0.49142269  0.112621\n0.21727354  0.354072\n0.10003285  0.347875\n0.04583255  0.162376\n0.02097146  0.016749\nSc   d\n23.41055103  0.002501\n9.57667856  -0.019625\n5.80916551  -0.034612\n2.24207749  -0.649215\n1.03019541  0.031659\n0.49142269  0.757063\n0.21727354  0.171349\n0.10003285  -0.460880\n0.04583255  -0.349034\n0.02097146  -0.046066\nSc   d\n23.41055103  -0.011570\n9.57667856  0.079744\n5.80916551  -0.467896\n2.24207749  -0.798372\n1.03019541  1.536287\n0.49142269  -0.368713\n0.21727354  -0.686231\n0.10003285  0.217341\n0.04583255  0.392707\n0.02097146  0.053927\nSc   d\n23.41055103  0.043445\n9.57667856  -0.356608\n5.80916551  1.249524\n2.24207749  -0.703228\n1.03019541  -0.842953\n0.49142269  1.907469\n0.21727354  -1.423039\n0.10003285  0.022027\n0.04583255  0.498462\n0.02097146  0.120457\nSc   d\n0.02097146  1.0\nSc   d\n0.00959584  1.0\nSc   f\n2.763387  1.0\nSc   f\n1.108540  1.0\nSc   f\n0.444692  1.0\nSc   f\n0.178390  1.0\nSc   f\n0.07156187  1.0\nSc   g\n3.007906  1.0\nSc   g\n1.291706  1.0\nSc   g\n0.554705  1.0\nSc   g\n0.23821026  1.0\nSc   h\n3.097724  1.0\nSc   h\n1.307474  1.0\nSc   h\n0.55185299  1.0\nSc   i\n2.517256  1.0\nSc   i\n1.06247256  1.0\n"
},
"Ti": {
"ecp": "Ti nelec 10\nTi ul\n1 8.52499277 12.00000000\n2 15.24334130 2048.39512837\n2 9.82605516 -812.71625987\n2 13.73638629 -6663.62886396\n2 12.65450510 5396.93874773\n3 7.54790686 102.29991323\nTi s\n2 6.07854372 -5355.67455847\n2 6.60870356 4802.76911085\n2 5.40803832 1304.66429039\n2 10.43037595 -1133.61681175\n2 18.40796253 -258.77562194\n2 15.38428800 672.53886697\nTi p\n2 9.60319864 56981.17339652\n2 9.66270511 -57002.97844363\n2 15.06515908 1335.72576887\n2 16.36599976 -813.49634683\n2 7.86420177 -720.45341501\n2 10.25452653 239.69852194\nTi d\n2 10.56650824 -4262.72074057\n2 2.71368379 -1.34753473\n2 9.33780917 1569.82864567\n2 31.60560687 -0.45387550\n2 12.28030141 5034.44351544\n2 13.36770170 -2350.67846378\n",
"vdz": "Ti   s\n37.13946663  0.002411\n11.66061728  -0.575963\n8.97511530  2.645948\n7.67011905  -2.362876\n3.44923714  -0.059842\n1.58705441  0.244002\n0.95387432  0.585930\n0.47300537  0.378609\n0.22030410  0.031099\n0.10349534  0.004602\n0.04822069  0.000609\n0.02266390  0.001044\nTi   s\n37.13946663  -0.000363\n11.66061728  0.129591\n8.97511530  -0.625086\n7.67011905  0.572499\n3.44923714  0.016652\n1.58705441  -0.073052\n0.95387432  -0.203234\n0.47300537  -0.251131\n0.22030410  -0.044619\n0.10349534  0.389050\n0.04822069  0.591401\n0.02266390  0.208165\nTi   s\n37.13946663  -0.001116\n11.66061728  0.508798\n8.97511530  -2.594276\n7.67011905  2.468935\n3.44923714  0.026471\n1.58705441  -1.131730\n0.95387432  -0.392618\n0.47300537  0.479234\n0.22030410  0.927545\n0.10349534  0.387481\n0.04822069  -0.588339\n0.02266390  -0.396132\nTi   s\n0.02266390  1.0\nTi   s\n0.01065211  1.0\nTi   p\n44.38520603  0.000557\n23.85822456  -0.004857\n12.73507149  0.027448\n6.00842867  -0.150306\n3.96301478  0.092203\n2.13751474  0.210744\n1.20712576  0.397756\n0.62000194  0.354359\n0.30900057  0.130823\n0.12918293  0.012952\n0.05400711  -0.000125\n0.02257859  0.000245\nTi   p\n44.38520603  -0.000077\n23.85822456  0.000906\n12.73507149  -0.006126\n6.00842867  0.038285\n3.96301478  -0.027356\n2.13751474  -0.059665\n1.20712576  -0.115513\n0.62000194  -0.130421\n0.30900057  0.025358\n0.12918293  0.394962\n0.05400711  0.548310\n0.02257859  0.169017\nTi   p\n44.38520603  0.000315\n23.85822456  -0.004549\n12.73507149  0.035032\n6.00842867  -0.269496\n3.96301478  0.220568\n2.13751474  0.779761\n1.20712576  0.240982\n0.62000194  -0.859612\n0.30900057  -0.578446\n0.12918293  0.638634\n0.05400711  0.393609\n0.02257859  -0.003210\nTi   p\n0.02257859  1.0\nTi   p\n0.00943936  1.0\nTi   d\n29.31465998  -0.000519\n13.63067536  -0.007186\n8.04907964  0.095441\n3.25682476  0.170565\n1.47405400  0.278820\n0.66141289  0.324798\n0.29673638  0.280135\n0.13456087  0.172066\n0.06095666  0.058237\n0.02784531  0.004588\nTi   d\n29.31465998  0.002631\n13.63067536  -0.005278\n8.04907964  -0.065213\n3.25682476  -0.254704\n1.47405400  -0.486598\n0.66141289  0.011811\n0.29673638  0.338416\n0.13456087  0.386607\n0.06095666  0.182743\n0.02784531  0.018903\nTi   d\n0.02784531  1.0\nTi   d\n0.01271987  1.0\nTi   f\n1.635357  1.0\nTi   f\n0.74703931  1.0\n",
"vtz": "Ti   s\n37.13946663  0.002411\n11.66061728  -0.575963\n8.97511530  2.645948\n7.67011905  -2.362876\n3.44923714  -0.059842\n1.58705441  0.244002\n0.95387432  0.585930\n0.47300537  0.378609\n0.22030410  0.031099\n0.10349534  0.004602\n0.04822069  0.000609\n0.02266390  0.001044\nTi   s\n37.13946663  -0.000363\n11.66061728  0.129591\n8.97511530  -0.625086\n7.67011905  0.572499\n3.44923714  0.016652\n1.58705441  -0.073052\n0.95387432  -0.203234\n0.47300537  -0.251131\n0.22030410  -0.044619\n0.10349534  0.389050\n0.04822069  0.591401\n0.02266390  0.208165\nTi   s\n37.13946663  -0.001048\n11.66061728  0.513626\n8.97511530  -2.629900\n7.67011905  2.506927\n3.44923714  0.034363\n1.58705441  -1.199876\n0.95387432  -0.360111\n0.47300537  0.526538\n0.22030410  0.906119\n0.10349534  0.354604\n0.04822069  -0.569496\n0.02266390  -0.388471\nTi   s\n37.13946663  -0.002126\n11.66061728  0.777822\n8.97511530  -4.101997\n7.67011905  4.037004\n3.44923714  -0.301669\n1.58705441  -2.544268\n0.95387432  1.067498\n0.47300537  2.188092\n0.22030410  -0.737717\n0.10349534  -1.595594\n0.04822069  0.519723\n0.02266390  0.702092\nTi   s\n0.02266390  1.0\nTi   s\n0.01065211  1.0\nTi   p\n44.38520603  0.000557\n23.85822456  -0.004857\n12.73507149  0.027448\n6.00842867  -0.150306\n3.96301478  0.092203\n2.13751474  0.210744\n1.20712576  0.397756\n0.62000194  0.354359\n0.30900057  0.130823\n0.12918293  0.012952\n0.05400711  -0.000125\n0.02257859  0.000245\nTi   p\n44.38520603  -0.000077\n23.85822456  0.000906\n12.73507149  -0.006126\n6.00842867  0.038285\n3.96301478  -0.027356\n2.13751474  -0.059665\n1.20712576  -0.115513\n0.62000194  -0.130421\n0.30900057  0.025358\n0.12918293  0.394962\n0.05400711  0.548310\n0.02257859  0.169017\nTi   p\n44.38520603  0.000257\n23.85822456  -0.004273\n12.73507149  0.034307\n6.00842867  -0.267580\n3.96301478  0.215700\n2.13751474  0.806890\n1.20712576  0.194864\n0.62000194  -0.880260\n0.30900057  -0.530792\n0.12918293  0.664296\n0.05400711  0.379472\n0.02257859  -0.003174\nTi   p\n44.38520603  0.000117\n23.85822456  -0.005201\n12.73507149  0.057541\n6.00842867  -0.690259\n3.96301478  1.216970\n2.13751474  1.017989\n1.20712576  -1.674556\n0.62000194  -0.722613\n0.30900057  1.629515\n0.12918293  -0.172012\n0.05400711  -0.594627\n0.02257859  0.019229\nTi   p\n0.02257859  1.0\nTi   p\n0.00943936  1.0\nTi   d\n29.31465998  -0.000519\n13.63067536  -0.007186\n8.04907964  0.095441\n3.25682476  0.170565\n1.47405400  0.278820\n0.66141289  0.324798\n0.29673638  0.280135\n0.13456087  0.172066\n0.06095666  0.058237\n0.02784531  0.004588\nTi   d\n29.31465998  0.002823\n13.63067536  -0.006527\n8.04907964  -0.061261\n3.25682476  -0.257858\n1.47405400  -0.489583\n0.66141289  0.014563\n0.29673638  0.349211\n0.13456087  0.382975\n0.06095666  0.175115\n0.02784531  0.017645\nTi   d\n29.31465998  0.007279\n13.63067536  -0.034900\n8.04907964  0.005127\n3.25682476  -0.547554\n1.47405400  -0.249327\n0.66141289  0.883201\n0.29673638  0.185008\n0.13456087  -0.439752\n0.06095666  -0.351350\n0.02784531  -0.032892\nTi   d\n0.02784531  1.0\nTi   d\n0.01271987  1.0\nTi   f\n2.226593  1.0\nTi   f\n0.630802  1.0\nTi   f\n0.17870852  1.0\nTi   g\n2.043434  1.0\nTi   g\n0.57891237  1.0\n",
"vqz": "Ti   s\n37.13946663  0.002411\n11.66061728  -0.575963\n8.97511530  2.645948\n7.67011905  -2.362876\n3.44923714  -0.059842\n1.58705441  0.244002\n0.95387432  0.585930\n0.47300537  0.378609\n0.22030410  0.031099\n0.10349534  0.004602\n0.04822069  0.000609\n0.02266390  0.001044\nTi   s\n37.13946663  -0.000363\n11.66061728  0.129591\n8.97511530  -0.625086\n7.67011905  0.572499\n3.44923714  0.016652\n1.58705441  -0.073052\n0.95387432  -0.203234\n0.47300537  -0.251131\n0.22030410  -0.044619\n0.10349534  0.389050\n0.04822069  0.591401\n0.02266390  0.208165\nTi   s\n37.13946663  -0.001115\n11.66061728  0.519670\n8.97511530  -2.657294\n7.67011905  2.533238\n3.44923714  0.024774\n1.58705441  -1.195577\n0.95387432  -0.355978\n0.47300537  0.518177\n0.22030410  0.914245\n0.10349534  0.348281\n0.04822069  -0.566441\n0.02266390  -0.389331\nTi   s\n37.13946663  -0.002329\n11.66061728  0.799099\n8.97511530  -4.200932\n7.67011905  4.132106\n3.44923714  -0.327220\n1.58705441  -2.567932\n0.95387432  1.125856\n0.47300537  2.155366\n0.22030410  -0.743551\n0.10349534  -1.579371\n0.04822069  0.515995\n0.02266390  0.699247\nTi   s\n37.13946663  0.006064\n11.66061728  -1.642157\n8.97511530  9.196550\n7.67011905  -9.630064\n3.44923714  3.376611\n1.58705441  2.286739\n0.95387432  -6.165423\n0.47300537  2.656283\n0.22030410  1.918514\n0.10349534  -2.202132\n0.04822069  -0.293714\n0.02266390  0.961713\nTi   s\n0.02266390  1.0\nTi   s\n0.01065211  1.0\nTi   p\n44.38520603  0.000557\n23.85822456  -0.004857\n12.73507149  0.027448\n6.00842867  -0.150306\n3.96301478  0.092203\n2.13751474  0.210744\n1.20712576  0.397756\n0.62000194  0.354359\n0.30900057  0.130823\n0.12918293  0.012952\n0.05400711  -0.000125\n0.02257859  0.000245\nTi   p\n44.38520603  -0.000077\n23.85822456  0.000906\n12.73507149  -0.006126\n6.00842867  0.038285\n3.96301478  -0.027356\n2.13751474  -0.059665\n1.20712576  -0.115513\n0.62000194  -0.130421\n0.30900057  0.025358\n0.12918293  0.394962\n0.05400711  0.548310\n0.02257859  0.169017\nTi   p\n44.38520603  0.000289\n23.85822456  -0.004068\n12.73507149  0.031182\n6.00842867  -0.242448\n3.96301478  0.198909\n2.13751474  0.720192\n1.20712576  0.162963\n0.62000194  -0.788053\n0.30900057  -0.456042\n0.12918293  0.594094\n0.05400711  0.321239\n0.02257859  -0.002282\nTi   p\n44.38520603  0.000322\n23.85822456  -0.006293\n12.73507149  0.061433\n6.00842867  -0.709428\n3.96301478  1.230546\n2.13751474  1.099591\n1.20712576  -1.801490\n0.62000194  -0.680724\n0.30900057  1.665036\n0.12918293  -0.194409\n0.05400711  -0.605253\n0.02257859  0.020232\nTi   p\n44.38520603  -0.006431\n23.85822456  0.028410\n12.73507149  -0.038493\n6.00842867  -0.726428\n3.96301478  2.460211\n2.13751474  -1.502353\n1.20712576  -1.404761\n0.62000194  2.497509\n0.30900057  -1.029217\n0.12918293  -0.611426\n0.05400711  0.750291\n0.02257859  -0.038783\nTi   p\n0.02257859  1.0\nTi   p\n0.00943936  1.0\nTi   d\n29.31465998  -0.000519\n13.63067536  -0.007186\n8.04907964  0.095441\n3.25682476  0.170565\n1.47405400  0.278820\n0.66141289  0.324798\n0.29673638  0.280135\n0.13456087  0.172066\n0.06095666  0.058237\n0.02784531  0.004588\nTi   d\n29.31465998  0.002810\n13.63067536  -0.006479\n8.04907964  -0.060988\n3.25682476  -0.258291\n1.47405400  -0.490090\n0.66141289  0.014554\n0.29673638  0.352182\n0.13456087  0.382358\n0.06095666  0.172767\n0.02784531  0.017366\nTi   d\n29.31465998  0.007744\n13.63067536  -0.037639\n8.04907964  0.009879\n3.25682476  -0.574581\n1.47405400  -0.215187\n0.66141289  0.874455\n0.29673638  0.174962\n0.13456087  -0.439503\n0.06095666  -0.344031\n0.02784531  -0.031851\nTi   d\n29.31465998  -0.001945\n13.63067536  0.029001\n8.04907964  -0.276270\n3.25682476  -0.946826\n1.47405400  1.286980\n0.66141289  0.065529\n0.29673638  -0.957094\n0.13456087  0.325461\n0.06095666  0.369531\n0.02784531  0.058554\nTi   d\n0.02784531  1.0\nTi   d\n0.01271987  1.0\nTi   f\n2.750207  1.0\nTi   f\n0.966241  1.0\nTi   f\n0.339471  1.0\nTi   f\n0.11926688  1.0\nTi   g\n2.807857  1.0\nTi   g\n1.018064  1.0\nTi   g\n0.36912644  1.0\nTi   h\n2.388057  1.0\nTi   h\n0.86585420  1.0\n",
"v5z": "Ti   s\n37.13946663  0.002411\n11.66061728  -0.575963\n8.97511530  2.645948\n7.67011905  -2.362876\n3.44923714  -0.059842\n1.58705441  0.244002\n0.95387432  0.585930\n0.47300537  0.378609\n0.22030410  0.031099\n0.10349534  0.004602\n0.04822069  0.000609\n0.02266390  0.001044\nTi   s\n37.13946663  -0.000363\n11.66061728  0.129591\n8.97511530  -0.625086\n7.67011905  0.572499\n3.44923714  0.016652\n1.58705441  -0.073052\n0.95387432  -0.203234\n0.47300537  -0.251131\n0.22030410  -0.044619\n0.10349534  0.389050\n0.04822069  0.591401\n0.02266390  0.208165\nTi   s\n37.13946663  -0.001117\n11.66061728  0.519184\n8.97511530  -2.654679\n7.67011905  2.530826\n3.44923714  0.024214\n1.58705441  -1.191295\n0.95387432  -0.363032\n0.47300537  0.526137\n0.22030410  0.905421\n0.10349534  0.354812\n0.04822069  -0.568056\n0.02266390  -0.390015\nTi   s\n37.13946663  -0.002415\n11.66061728  0.806588\n8.97511530  -4.234587\n7.67011905  4.164765\n3.44923714  -0.343504\n1.58705441  -2.541549\n0.95387432  1.102667\n0.47300537  2.159768\n0.22030410  -0.737131\n0.10349534  -1.585195\n0.04822069  0.516922\n0.02266390  0.699955\nTi   s\n37.13946663  0.006912\n11.66061728  -1.732205\n8.97511530  9.610906\n7.67011905  -10.028645\n3.44923714  3.529481\n1.58705441  2.141997\n0.95387432  -6.111314\n0.47300537  2.711914\n0.22030410  1.841537\n0.10349534  -2.161152\n0.04822069  -0.289527\n0.02266390  0.949254\nTi   s\n37.13946663  -0.008748\n11.66061728  -0.273209\n8.97511530  4.295497\n7.67011905  -6.042466\n3.44923714  5.598803\n1.58705441  -5.961386\n0.95387432  1.108201\n0.47300537  4.281990\n0.22030410  -4.422332\n0.10349534  1.220131\n0.04822069  1.586500\n0.02266390  -1.300950\nTi   s\n0.02266390  1.0\nTi   s\n0.01065211  1.0\nTi   p\n44.38520603  0.000557\n23.85822456  -0.004857\n12.73507149  0.027448\n6.00842867  -0.150306\n3.96301478  0.092203\n2.13751474  0.210744\n1.20712576  0.397756\n0.62000194  0.354359\n0.30900057  0.130823\n0.12918293  0.012952\n0.05400711  -0.000125\n0.02257859  0.000245\nTi   p\n44.38520603  -0.000077\n23.85822456  0.000906\n12.73507149  -0.006126\n6.00842867  0.038285\n3.96301478  -0.027356\n2.13751474  -0.059665\n1.20712576  -0.115513\n0.62000194  -0.130421\n0.30900057  0.025358\n0.12918293  0.394962\n0.05400711  0.548310\n0.02257859  0.169017\nTi   p\n44.38520603  0.000372\n23.85822456  -0.004547\n12.73507149  0.033152\n6.00842867  -0.250794\n3.96301478  0.209436\n2.13751474  0.725806\n1.20712576  0.166574\n0.62000194  -0.800426\n0.30900057  -0.464507\n0.12918293  0.606081\n0.05400711  0.333189\n0.02257859  -0.002683\nTi   p\n44.38520603  0.000856\n23.85822456  -0.009014\n12.73507149  0.070481\n6.00842867  -0.759095\n3.96301478  1.315221\n2.13751474  1.059312\n1.20712576  -1.828719\n0.62000194  -0.630378\n0.30900057  1.641939\n0.12918293  -0.201267\n0.05400711  -0.594648\n0.02257859  0.020119\nTi   p\n44.38520603  -0.007543\n23.85822456  0.032671\n12.73507149  -0.035786\n6.00842867  -1.010365\n3.96301478  3.278642\n2.13751474  -1.926213\n1.20712576  -1.977947\n0.62000194  3.429623\n0.30900057  -1.443158\n0.12918293  -0.782212\n0.05400711  0.989878\n0.02257859  -0.050046\nTi   p\n44.38520603  -0.050657\n23.85822456  0.255538\n12.73507149  -0.743902\n6.00842867  1.314343\n3.96301478  2.285304\n2.13751474  -7.248820\n1.20712576  6.853996\n0.62000194  -2.365385\n0.30900057  -1.028764\n0.12918293  2.034500\n0.05400711  -1.252798\n0.02257859  0.065709\nTi   p\n0.02257859  1.0\nTi   p\n0.00943936  1.0\nTi   d\n29.31465998  -0.000519\n13.63067536  -0.007186\n8.04907964  0.095441\n3.25682476  0.170565\n1.47405400  0.278820\n0.66141289  0.324798\n0.29673638  0.280135\n0.13456087  0.172066\n0.06095666  0.058237\n0.02784531  0.004588\nTi   d\n29.31465998  0.002796\n13.63067536  -0.006399\n8.04907964  -0.061132\n3.25682476  -0.257807\n1.47405400  -0.491130\n0.66141289  0.014986\n0.29673638  0.353750\n0.13456087  0.381340\n0.06095666  0.172336\n0.02784531  0.017139\nTi   d\n29.31465998  0.007527\n13.63067536  -0.036527\n8.04907964  0.008060\n3.25682476  -0.579631\n1.47405400  -0.206687\n0.66141289  0.873007\n0.29673638  0.169503\n0.13456087  -0.435216\n0.06095666  -0.345166\n0.02784531  -0.031419\nTi   d\n29.31465998  -0.002189\n13.63067536  0.029299\n8.04907964  -0.269754\n3.25682476  -0.966362\n1.47405400  1.323640\n0.66141289  0.022556\n0.29673638  -0.928366\n0.13456087  0.315614\n0.06095666  0.373341\n0.02784531  0.056451\nTi   d\n29.31465998  0.055356\n13.63067536  -0.358972\n8.04907964  1.061603\n3.25682476  -0.128808\n1.47405400  -1.447525\n0.66141289  2.222500\n0.29673638  -1.541379\n0.13456087  0.042857\n0.06095666  0.497997\n0.02784531  0.103995\nTi   d\n0.02784531  1.0\nTi   d\n0.01271987  1.0\nTi   f\n3.369060  1.0\nTi   f\n1.371675  1.0\nTi   f\n0.558462  1.0\nTi   f\n0.227371  1.0\nTi   f\n0.09257133  1.0\nTi   g\n3.526999  1.0\nTi   g\n1.498801  1.0\nTi   g\n0.636916  1.0\nTi   g\n0.27065767  1.0\nTi   h\n3.548000  1.0\nTi   h\n1.461243  1.0\nTi   h\n0.60181259  1.0\nTi   i\n2.842487  1.0\nTi   i\n1.17067761  1.0\n"
},
"V": {
"ecp": "V nelec 10\nV ul\n1 8.85341849 13.00000000\n2 14.12393489 1867.96836466\n2 10.01469125 -417.21852960\n2 16.87739786 -6735.41034163\n2 17.42661229 5248.95199150\n3 8.14766139 115.09444037\nV s\n2 10.17161428 8429.89768085\n2 6.62108601 -4738.08694540\n2 6.44072060 3874.69004628\n2 11.26222343 -9817.80452096\n2 19.82459033 -286.16022228\n2 14.35299938 2571.80634504\nV p\n2 10.25117807 40641.17869487\n2 10.49106006 -41559.00487832\n2 13.78691880 3357.33248976\n2 16.29479305 -896.47755921\n2 7.79003518 -1904.45864373\n2 6.62830213 382.37577830\nV d\n2 8.60147700 4615.05527413\n2 10.66674565 -3671.60281242\n2 15.19026557 4480.50015686\n2 8.06189603 -2591.12632756\n2 19.82232597 2587.18683714\n2 18.22318105 -5431.92186158\n",
"vdz": "V   s\n33.51168105  0.006845\n15.38532624  -0.214557\n9.96227367  1.392425\n8.05943355  -1.485929\n3.69603340  -0.026725\n1.49220279  0.457681\n0.84622253  0.506886\n0.43855031  0.249453\n0.21023880  0.007109\n0.10224220  0.007055\n0.04832462  -0.000443\n0.02406855  0.001278\nV   s\n33.51168105  -0.001211\n15.38532624  0.046970\n9.96227367  -0.329808\n8.05943355  0.363635\n3.69603340  0.005985\n1.49220279  -0.140857\n0.84622253  -0.203846\n0.43855031  -0.200776\n0.21023880  0.022081\n0.10224220  0.429765\n0.04832462  0.534383\n0.02406855  0.187984\nV   s\n33.51168105  -0.006871\n15.38532624  0.226397\n9.96227367  -1.640881\n8.05943355  1.900984\n3.69603340  -0.211293\n1.49220279  -1.475616\n0.84622253  0.220931\n0.43855031  0.532517\n0.21023880  0.907357\n0.10224220  0.106097\n0.04832462  -0.528638\n0.02406855  -0.336810\nV   s\n0.02406855  1.0\nV   s\n0.01198757  1.0\nV   p\n49.83779697  0.000413\n25.60370921  -0.003442\n10.40982442  0.097153\n7.71483683  -0.206888\n4.49868206  0.083281\n2.48212838  0.186621\n1.43870190  0.395144\n0.72090362  0.377883\n0.34433020  0.134629\n0.13162828  0.011074\n0.05284968  -0.000426\n0.02121951  0.000256\nV   p\n49.83779697  -0.000029\n25.60370921  0.000502\n10.40982442  -0.020934\n7.71483683  0.047431\n4.49868206  -0.020701\n2.48212838  -0.057583\n1.43870190  -0.106451\n0.72090362  -0.140229\n0.34433020  0.043257\n0.13162828  0.438687\n0.05284968  0.536785\n0.02121951  0.125460\nV   p\n49.83779697  0.000090\n25.60370921  -0.002342\n10.40982442  0.125465\n7.71483683  -0.321923\n4.49868206  0.194460\n2.48212838  0.693755\n1.43870190  0.323454\n0.72090362  -0.875978\n0.34433020  -0.540174\n0.13162828  0.696850\n0.05284968  0.327275\n0.02121951  -0.009315\nV   p\n0.02121951  1.0\nV   p\n0.00851977  1.0\nV   d\n34.27504048  0.000678\n16.12418185  -0.017858\n9.59474528  0.107867\n3.86908610  0.173949\n1.82728072  0.268830\n0.85799457  0.321303\n0.38035078  0.300128\n0.15533087  0.170792\n0.06318167  0.035148\n0.03734397  0.003549\nV   d\n34.27504048  0.000411\n16.12418185  0.011699\n9.59474528  -0.096988\n3.86908610  -0.225228\n1.82728072  -0.395141\n0.85799457  -0.078275\n0.38035078  0.304500\n0.15533087  0.474064\n0.06318167  0.204620\n0.03734397  0.016541\nV   d\n0.03734397  1.0\nV   d\n0.02207241  1.0\nV   f\n1.853039  1.0\nV   f\n1.09525170  1.0\n",
"vtz": "V   s\n33.51168105  0.006845\n15.38532624  -0.214557\n9.96227367  1.392425\n8.05943355  -1.485929\n3.69603340  -0.026725\n1.49220279  0.457681\n0.84622253  0.506886\n0.43855031  0.249453\n0.21023880  0.007109\n0.10224220  0.007055\n0.04832462  -0.000443\n0.02406855  0.001278\nV   s\n33.51168105  -0.001211\n15.38532624  0.046970\n9.96227367  -0.329808\n8.05943355  0.363635\n3.69603340  0.005985\n1.49220279  -0.140857\n0.84622253  -0.203846\n0.43855031  -0.200776\n0.21023880  0.022081\n0.10224220  0.429765\n0.04832462  0.534383\n0.02406855  0.187984\nV   s\n33.51168105  -0.007111\n15.38532624  0.233807\n9.96227367  -1.696490\n8.05943355  1.967562\n3.69603340  -0.221986\n1.49220279  -1.566848\n0.84622253  0.314532\n0.43855031  0.552762\n0.21023880  0.874830\n0.10224220  0.073061\n0.04832462  -0.502940\n0.02406855  -0.328304\nV   s\n33.51168105  -0.013861\n15.38532624  0.372746\n9.96227367  -2.690047\n8.05943355  3.225629\n3.69603340  -0.892796\n1.49220279  -2.437526\n0.84622253  2.347767\n0.43855031  1.223514\n0.21023880  -1.131537\n0.10224220  -1.231287\n0.04832462  0.586808\n0.02406855  0.648032\nV   s\n0.02406855  1.0\nV   s\n0.01198757  1.0\nV   p\n49.83779697  0.000413\n25.60370921  -0.003442\n10.40982442  0.097153\n7.71483683  -0.206888\n4.49868206  0.083281\n2.48212838  0.186621\n1.43870190  0.395144\n0.72090362  0.377883\n0.34433020  0.134629\n0.13162828  0.011074\n0.05284968  -0.000426\n0.02121951  0.000256\nV   p\n49.83779697  -0.000029\n25.60370921  0.000502\n10.40982442  -0.020934\n7.71483683  0.047431\n4.49868206  -0.020701\n2.48212838  -0.057583\n1.43870190  -0.106451\n0.72090362  -0.140229\n0.34433020  0.043257\n0.13162828  0.438687\n0.05284968  0.536785\n0.02121951  0.125460\nV   p\n49.83779697  0.000042\n25.60370921  -0.002120\n10.40982442  0.123342\n7.71483683  -0.318471\n4.49868206  0.188642\n2.48212838  0.726079\n1.43870190  0.273545\n0.72090362  -0.906715\n0.34433020  -0.478781\n0.13162828  0.723888\n0.05284968  0.310191\n0.02121951  -0.008130\nV   p\n49.83779697  0.000299\n25.60370921  0.000309\n10.40982442  -0.131422\n7.71483683  0.419354\n4.49868206  -0.585162\n2.48212838  -0.699409\n1.43870190  0.952990\n0.72090362  0.532068\n0.34433020  -0.999183\n0.13162828  0.152364\n0.05284968  0.334676\n0.02121951  -0.023213\nV   p\n0.02121951  1.0\nV   p\n0.00851977  1.0\nV   d\n34.27504048  0.000678\n16.12418185  -0.017858\n9.59474528  0.107867\n3.86908610  0.173949\n1.82728072  0.268830\n0.85799457  0.321303\n0.38035078  0.300128\n0.15533087  0.170792\n0.06318167  0.035148\n0.03734397  0.003549\nV   d\n34.27504048  0.000584\n16.12418185  0.010634\n9.59474528  -0.094271\n3.86908610  -0.228668\n1.82728072  -0.397823\n0.85799457  -0.076182\n0.38035078  0.313255\n0.15533087  0.472762\n0.06318167  0.196314\n0.03734397  0.015996\nV   d\n34.27504048  0.003588\n16.12418185  -0.007285\n9.59474528  -0.060176\n3.86908610  -0.418946\n1.82728072  -0.386440\n0.85799457  0.691971\n0.38035078  0.444732\n0.15533087  -0.454572\n0.06318167  -0.398790\n0.03734397  -0.019185\nV   d\n0.03734397  1.0\nV   d\n0.02207241  1.0\nV   f\n2.578583  1.0\nV   f\n0.725076  1.0\nV   f\n0.20388530  1.0\nV   g\n2.326339  1.0\nV   g\n0.65414707  1.0\n",
"vqz": "V   s\n33.51168105  0.006845\n15.38532624  -0.214557\n9.96227367  1.392425\n8.05943355  -1.485929\n3.69603340  -0.026725\n1.49220279  0.457681\n0.84622253  0.506886\n0.43855031  0.249453\n0.21023880  0.007109\n0.10224220  0.007055\n0.04832462  -0.000443\n0.02406855  0.001278\nV   s\n33.51168105  -0.001211\n15.38532624  0.046970\n9.96227367  -0.329808\n8.05943355  0.363635\n3.69603340  0.005985\n1.49220279  -0.140857\n0.84622253  -0.203846\n0.43855031  -0.200776\n0.21023880  0.022081\n0.10224220  0.429765\n0.04832462  0.534383\n0.02406855  0.187984\nV   s\n33.51168105  -0.007390\n15.38532624  0.238491\n9.96227367  -1.724091\n8.05943355  1.999647\n3.69603340  -0.238256\n1.49220279  -1.556963\n0.84622253  0.309646\n0.43855031  0.556155\n0.21023880  0.875210\n0.10224220  0.066563\n0.04832462  -0.498018\n0.02406855  -0.328938\nV   s\n33.51168105  -0.014812\n15.38532624  0.388493\n9.96227367  -2.781270\n8.05943355  3.330758\n3.69603340  -0.944620\n1.49220279  -2.423512\n0.84622253  2.390354\n0.43855031  1.173321\n0.21023880  -1.126324\n0.10224220  -1.213780\n0.04832462  0.578957\n0.02406855  0.647397\nV   s\n33.51168105  0.024310\n15.38532624  -0.654708\n9.96227367  5.220233\n8.05943355  -6.798776\n3.69603340  4.217259\n1.49220279  -0.410754\n0.84622253  -4.499651\n0.43855031  4.056210\n0.21023880  0.422256\n0.10224220  -1.849392\n0.04832462  -0.198025\n0.02406855  0.951472\nV   s\n0.02406855  1.0\nV   s\n0.01198757  1.0\nV   p\n49.83779697  0.000413\n25.60370921  -0.003442\n10.40982442  0.097153\n7.71483683  -0.206888\n4.49868206  0.083281\n2.48212838  0.186621\n1.43870190  0.395144\n0.72090362  0.377883\n0.34433020  0.134629\n0.13162828  0.011074\n0.05284968  -0.000426\n0.02121951  0.000256\nV   p\n49.83779697  -0.000029\n25.60370921  0.000502\n10.40982442  -0.020934\n7.71483683  0.047431\n4.49868206  -0.020701\n2.48212838  -0.057583\n1.43870190  -0.106451\n0.72090362  -0.140229\n0.34433020  0.043257\n0.13162828  0.438687\n0.05284968  0.536785\n0.02121951  0.125460\nV   p\n49.83779697  0.000125\n25.60370921  -0.002517\n10.40982442  0.129205\n7.71483683  -0.331116\n4.49868206  0.199683\n2.48212838  0.736477\n1.43870190  0.263863\n0.72090362  -0.926674\n0.34433020  -0.457633\n0.13162828  0.732362\n0.05284968  0.294964\n0.02121951  -0.006728\nV   p\n49.83779697  -0.000421\n25.60370921  -0.000896\n10.40982442  0.223292\n7.71483683  -0.706699\n4.49868206  0.969782\n2.48212838  1.234610\n1.43870190  -1.707054\n0.72090362  -0.818959\n0.34433020  1.677915\n0.13162828  -0.284846\n0.05284968  -0.553275\n0.02121951  0.038662\nV   p\n49.83779697  -0.005409\n25.60370921  0.024360\n10.40982442  0.004817\n7.71483683  -0.691264\n4.49868206  2.714011\n2.48212838  -1.342486\n1.43870190  -2.368929\n0.72090362  3.305492\n0.34433020  -1.334113\n0.13162828  -0.670775\n0.05284968  0.961376\n0.02121951  -0.095792\nV   p\n0.02121951  1.0\nV   p\n0.00851977  1.0\nV   d\n34.27504048  0.000678\n16.12418185  -0.017858\n9.59474528  0.107867\n3.86908610  0.173949\n1.82728072  0.268830\n0.85799457  0.321303\n0.38035078  0.300128\n0.15533087  0.170792\n0.06318167  0.035148\n0.03734397  0.003549\nV   d\n34.27504048  0.000582\n16.12418185  0.010626\n9.59474528  -0.094081\n3.86908610  -0.229152\n1.82728072  -0.398003\n0.85799457  -0.077060\n0.38035078  0.316419\n0.15533087  0.472310\n0.06318167  0.193995\n0.03734397  0.015813\nV   d\n34.27504048  0.003942\n16.12418185  -0.009290\n9.59474528  -0.056573\n3.86908610  -0.437279\n1.82728072  -0.366316\n0.85799457  0.692165\n0.38035078  0.436052\n0.15533087  -0.456610\n0.06318167  -0.393393\n0.03734397  -0.018597\nV   d\n34.27504048  -0.001109\n16.12418185  0.034390\n9.59474528  -0.270394\n3.86908610  -0.936233\n1.82728072  1.031092\n0.85799457  0.469932\n0.38035078  -0.990908\n0.15533087  0.147863\n0.06318167  0.422386\n0.03734397  0.020135\nV   d\n0.03734397  1.0\nV   d\n0.02207241  1.0\nV   f\n3.235390  1.0\nV   f\n1.128879  1.0\nV   f\n0.393882  1.0\nV   f\n0.13743105  1.0\nV   g\n3.232259  1.0\nV   g\n1.154065  1.0\nV   g\n0.41205423  1.0\nV   h\n2.694878  1.0\nV   h\n0.96219527  1.0\n",
"v5z": "V   s\n33.51168105  0.006845\n15.38532624  -0.214557\n9.96227367  1.392425\n8.05943355  -1.485929\n3.69603340  -0.026725\n1.49220279  0.457681\n0.84622253  0.506886\n0.43855031  0.249453\n0.21023880  0.007109\n0.10224220  0.007055\n0.04832462  -0.000443\n0.02406855  0.001278\nV   s\n33.51168105  -0.001211\n15.38532624  0.046970\n9.96227367  -0.329808\n8.05943355  0.363635\n3.69603340  0.005985\n1.49220279  -0.140857\n0.84622253  -0.203846\n0.43855031  -0.200776\n0.21023880  0.022081\n0.10224220  0.429765\n0.04832462  0.534383\n0.02406855  0.187984\nV   s\n33.51168105  -0.007309\n15.38532624  0.237283\n9.96227367  -1.718175\n8.05943355  1.993639\n3.69603340  -0.236044\n1.49220279  -1.560437\n0.84622253  0.311597\n0.43855031  0.559744\n0.21023880  0.868708\n0.10224220  0.070753\n0.04832462  -0.498495\n0.02406855  -0.329472\nV   s\n33.51168105  -0.014789\n15.38532624  0.388539\n9.96227367  -2.785642\n8.05943355  3.339273\n3.69603340  -0.957505\n1.49220279  -2.394954\n0.84622253  2.356553\n0.43855031  1.190849\n0.21023880  -1.129257\n0.10224220  -1.214969\n0.04832462  0.577630\n0.02406855  0.649389\nV   s\n33.51168105  0.026089\n15.38532624  -0.688475\n9.96227367  5.442408\n8.05943355  -7.072571\n3.69603340  4.399764\n1.49220279  -0.659988\n0.84622253  -4.279566\n0.43855031  3.999019\n0.21023880  0.383595\n0.10224220  -1.815134\n0.04832462  -0.188830\n0.02406855  0.934591\nV   s\n33.51168105  0.052570\n15.38532624  -0.552272\n9.96227367  0.357032\n8.05943355  1.626484\n3.69603340  -5.019822\n1.49220279  8.366641\n0.84622253  -6.135172\n0.43855031  -1.160141\n0.21023880  4.390339\n0.10224220  -2.159643\n0.04832462  -1.306859\n0.02406855  1.434411\nV   s\n0.02406855  1.0\nV   s\n0.01198757  1.0\nV   p\n49.83779697  0.000413\n25.60370921  -0.003442\n10.40982442  0.097153\n7.71483683  -0.206888\n4.49868206  0.083281\n2.48212838  0.186621\n1.43870190  0.395144\n0.72090362  0.377883\n0.34433020  0.134629\n0.13162828  0.011074\n0.05284968  -0.000426\n0.02121951  0.000256\nV   p\n49.83779697  -0.000029\n25.60370921  0.000502\n10.40982442  -0.020934\n7.71483683  0.047431\n4.49868206  -0.020701\n2.48212838  -0.057583\n1.43870190  -0.106451\n0.72090362  -0.140229\n0.34433020  0.043257\n0.13162828  0.438687\n0.05284968  0.536785\n0.02121951  0.125460\nV   p\n49.83779697  0.000171\n25.60370921  -0.002741\n10.40982442  0.132443\n7.71483683  -0.337743\n4.49868206  0.208605\n2.48212838  0.725440\n1.43870190  0.271246\n0.72090362  -0.925779\n0.34433020  -0.461122\n0.13162828  0.732400\n0.05284968  0.295791\n0.02121951  -0.007072\nV   p\n49.83779697  -0.000098\n25.60370921  -0.002547\n10.40982442  0.252704\n7.71483683  -0.776214\n4.49868206  1.061780\n2.48212838  1.191744\n1.43870190  -1.746677\n0.72090362  -0.758620\n0.34433020  1.652727\n0.13162828  -0.294678\n0.05284968  -0.536159\n0.02121951  0.037534\nV   p\n49.83779697  -0.004807\n25.60370921  0.021237\n10.40982442  0.050965\n7.71483683  -0.778844\n4.49868206  2.767844\n2.48212838  -1.325473\n1.43870190  -2.470735\n0.72090362  3.449306\n0.34433020  -1.436410\n0.13162828  -0.643765\n0.05284968  0.967167\n0.02121951  -0.096013\nV   p\n49.83779697  -0.023826\n25.60370921  0.124710\n10.40982442  -1.587697\n7.71483683  2.161793\n4.49868206  2.588534\n2.48212838  -7.527308\n1.43870190  6.503893\n0.72090362  -1.779196\n0.34433020  -1.078107\n0.13162828  1.906083\n0.05284968  -1.320248\n0.02121951  0.145433\nV   p\n0.02121951  1.0\nV   p\n0.00851977  1.0\nV   d\n34.27504048  0.000678\n16.12418185  -0.017858\n9.59474528  0.107867\n3.86908610  0.173949\n1.82728072  0.268830\n0.85799457  0.321303\n0.38035078  0.300128\n0.15533087  0.170792\n0.06318167  0.035148\n0.03734397  0.003549\nV   d\n34.27504048  0.000753\n16.12418185  0.009426\n9.59474528  -0.089235\n3.86908610  -0.229809\n1.82728072  -0.421740\n0.85799457  -0.067932\n0.38035078  0.340317\n0.15533087  0.464743\n0.06318167  0.171700\n0.03734397  0.011095\nV   d\n34.27504048  0.004421\n16.12418185  -0.012675\n9.59474528  -0.046125\n3.86908610  -0.469833\n1.82728072  -0.345282\n0.85799457  0.754295\n0.38035078  0.376153\n0.15533087  -0.488999\n0.06318167  -0.359837\n0.03734397  -0.007134\nV   d\n34.27504048  -0.001593\n16.12418185  0.036356\n9.59474528  -0.269223\n3.86908610  -0.972124\n1.82728072  1.143901\n0.85799457  0.348166\n0.38035078  -0.988399\n0.15533087  0.223393\n0.06318167  0.409362\n0.03734397  0.005889\nV   d\n34.27504048  0.045373\n16.12418185  -0.311032\n9.59474528  0.954853\n3.86908610  0.117337\n1.82728072  -1.808363\n0.85799457  2.265042\n0.38035078  -1.184697\n0.15533087  -0.223103\n0.06318167  0.642629\n0.03734397  -0.012759\nV   d\n0.03734397  1.0\nV   d\n0.02207241  1.0\nV   f\n4.065269  1.0\nV   f\n1.645092  1.0\nV   f\n0.665716  1.0\nV   f\n0.269393  1.0\nV   f\n0.10901433  1.0\nV   g\n4.108705  1.0\nV   g\n1.719258  1.0\nV   g\n0.719409  1.0\nV   g\n0.30103062  1.0\nV   h\n4.030097  1.0\nV   h\n1.636316  1.0\nV   h\n0.66438351  1.0\nV   i\n3.165646  1.0\nV   i\n1.28532815  1.0\n"
},
"Cr": {
"ecp": "Cr nelec 10\nCr ul\n1 13.07675203 14.00000000\n2 15.15807582 1258.15550380\n2 4.62785686 -98.60998187\n2 15.41136599 -6552.46055066\n2 15.38690637 5353.09061557\n3 5.24897308 183.07452839\nCr s\n2 9.77680844 -91901.20809480\n2 9.95980111 96320.14803227\n2 8.62275214 3928.31359170\n2 12.29288144 -10977.62459544\n2 18.41316592 -1741.60409682\n2 16.38541961 4413.26493033\nCr p\n2 12.00099996 -22156.17142851\n2 11.46524435 21551.07876111\n2 16.23852226 3703.78784703\n2 18.43861108 -1424.18632323\n2 8.88877941 -1964.93568469\n2 7.52644784 317.50498882\nCr d\n2 11.10668370 -5435.29666496\n2 8.49801115 7350.69608766\n2 12.28065533 2443.80334995\n2 8.18853540 -5401.76770998\n2 14.34306836 3881.23075486\n2 15.24784181 -2855.87137953\n",
"vdz": "Cr   s\n41.45590127  0.010332\n22.20089455  -0.091393\n12.37022616  0.412444\n7.15443966  -0.722409\n3.63012556  0.039693\n1.88942247  0.321055\n1.04381355  0.652182\n0.47307333  0.264443\n0.22628807  -0.008646\n0.10750747  0.012188\n0.05101028  -0.002420\n0.02423720  0.001733\nCr   s\n41.45590127  -0.001971\n22.20089455  0.019152\n12.37022616  -0.094562\n7.15443966  0.178991\n3.63012556  -0.015716\n1.88942247  -0.084882\n1.04381355  -0.243744\n0.47307333  -0.214624\n0.22628807  0.055092\n0.10750747  0.415903\n0.05101028  0.543473\n0.02423720  0.170131\nCr   s\n41.45590127  -0.005874\n22.20089455  0.067618\n12.37022616  -0.389148\n7.15443966  0.863039\n3.63012556  -0.192494\n1.88942247  -1.243222\n1.04381355  -0.159486\n0.47307333  0.700740\n0.22628807  0.796397\n0.10750747  0.153618\n0.05101028  -0.585106\n0.02423720  -0.294620\nCr   s\n0.02423720  1.0\nCr   s\n0.01151614  1.0\nCr   p\n28.88080716  -0.002973\n13.19380569  0.044202\n7.25722596  -0.232476\n4.84342676  0.167654\n2.76949909  0.179744\n1.50719356  0.460580\n0.72516508  0.338218\n0.36385743  0.097984\n0.16204617  0.012145\n0.07447705  -0.000948\n0.03422994  0.000821\n0.01573221  -0.000220\nCr   p\n28.88080716  0.000536\n13.19380569  -0.009363\n7.25722596  0.054752\n4.84342676  -0.042977\n2.76949909  -0.049244\n1.50719356  -0.128712\n0.72516508  -0.116820\n0.36385743  0.044517\n0.16204617  0.322192\n0.07447705  0.482878\n0.03422994  0.275764\n0.01573221  0.025472\nCr   p\n28.88080716  -0.000562\n13.19380569  0.035351\n7.25722596  -0.310475\n4.84342676  0.257585\n2.76949909  0.754226\n1.50719356  0.194922\n0.72516508  -0.904177\n0.36385743  -0.438274\n0.16204617  0.529934\n0.07447705  0.455686\n0.03422994  0.027191\n0.01573221  0.005171\nCr   p\n0.01573221  1.0\nCr   p\n0.00723058  1.0\nCr   d\n46.50908408  0.000358\n21.60133229  -0.010512\n11.03652449  0.111180\n4.54288797  0.164184\n2.18180243  0.267436\n1.04009058  0.310836\n0.48262909  0.283530\n0.21570372  0.173079\n0.10059873  0.057279\n0.04653409  0.009370\nCr   d\n46.50908408  0.000574\n21.60133229  0.006454\n11.03652449  -0.106748\n4.54288797  -0.214222\n2.18180243  -0.409175\n1.04009058  -0.082468\n0.48262909  0.284806\n0.21570372  0.414580\n0.10059873  0.246257\n0.04653409  0.053980\nCr   d\n0.04653409  1.0\nCr   d\n0.02152533  1.0\nCr   f\n2.094117  1.0\nCr   f\n0.96867850  1.0\n",
"vtz": "Cr   s\n41.45590127  0.010332\n22.20089455  -0.091393\n12.37022616  0.412444\n7.15443966  -0.722409\n3.63012556  0.039693\n1.88942247  0.321055\n1.04381355  0.652182\n0.47307333  0.264443\n0.22628807  -0.008646\n0.10750747  0.012188\n0.05101028  -0.002420\n0.02423720  0.001733\nCr   s\n41.45590127  -0.001971\n22.20089455  0.019152\n12.37022616  -0.094562\n7.15443966  0.178991\n3.63012556  -0.015716\n1.88942247  -0.084882\n1.04381355  -0.243744\n0.47307333  -0.214624\n0.22628807  0.055092\n0.10750747  0.415903\n0.05101028  0.543473\n0.02423720  0.170131\nCr   s\n41.45590127  -0.005985\n22.20089455  0.069637\n12.37022616  -0.403654\n7.15443966  0.899468\n3.63012556  -0.196550\n1.88942247  -1.358682\n1.04381355  -0.066602\n0.47307333  0.748011\n0.22628807  0.743168\n0.10750747  0.120335\n0.05101028  -0.554574\n0.02423720  -0.284337\nCr   s\n41.45590127  -0.005431\n22.20089455  0.075825\n12.37022616  -0.506871\n7.15443966  1.314927\n3.63012556  -0.737700\n1.88942247  -2.271634\n1.04381355  1.711851\n0.47307333  1.720924\n0.22628807  -1.434003\n0.10750747  -1.046849\n0.05101028  0.595081\n0.02423720  0.606245\nCr   s\n0.02423720  1.0\nCr   s\n0.01151614  1.0\nCr   p\n28.88080716  -0.002973\n13.19380569  0.044202\n7.25722596  -0.232476\n4.84342676  0.167654\n2.76949909  0.179744\n1.50719356  0.460580\n0.72516508  0.338218\n0.36385743  0.097984\n0.16204617  0.012145\n0.07447705  -0.000948\n0.03422994  0.000821\n0.01573221  -0.000220\nCr   p\n28.88080716  0.000536\n13.19380569  -0.009363\n7.25722596  0.054752\n4.84342676  -0.042977\n2.76949909  -0.049244\n1.50719356  -0.128712\n0.72516508  -0.116820\n0.36385743  0.044517\n0.16204617  0.322192\n0.07447705  0.482878\n0.03422994  0.275764\n0.01573221  0.025472\nCr   p\n28.88080716  -0.000428\n13.19380569  0.034429\n7.25722596  -0.307446\n4.84342676  0.249960\n2.76949909  0.789151\n1.50719356  0.129313\n0.72516508  -0.921684\n0.36385743  -0.378847\n0.16204617  0.566809\n0.07447705  0.440905\n0.03422994  0.024535\n0.01573221  0.005078\nCr   p\n28.88080716  0.002227\n13.19380569  0.046024\n7.25722596  -0.727345\n4.84342676  1.251481\n2.76949909  1.001820\n1.50719356  -1.701806\n0.72516508  -0.622978\n0.36385743  1.581831\n0.16204617  -0.060905\n0.07447705  -0.667464\n0.03422994  -0.031147\n0.01573221  -0.011290\nCr   p\n0.01573221  1.0\nCr   p\n0.00723058  1.0\nCr   d\n46.50908408  0.000358\n21.60133229  -0.010512\n11.03652449  0.111180\n4.54288797  0.164184\n2.18180243  0.267436\n1.04009058  0.310836\n0.48262909  0.283530\n0.21570372  0.173079\n0.10059873  0.057279\n0.04653409  0.009370\nCr   d\n46.50908408  0.000725\n21.60133229  0.005694\n11.03652449  -0.104091\n4.54288797  -0.217444\n2.18180243  -0.413534\n1.04009058  -0.078050\n0.48262909  0.290464\n0.21570372  0.417258\n0.10059873  0.237439\n0.04653409  0.051282\nCr   d\n46.50908408  -0.003236\n21.60133229  0.006260\n11.03652449  0.082765\n4.54288797  0.409918\n2.18180243  0.374551\n1.04009058  -0.692379\n0.48262909  -0.433198\n0.21570372  0.307071\n0.10059873  0.456790\n0.04653409  0.105679\nCr   d\n0.04653409  1.0\nCr   d\n0.02152533  1.0\nCr   f\n2.951278  1.0\nCr   f\n0.820301  1.0\nCr   f\n0.22800079  1.0\nCr   g\n2.625115  1.0\nCr   g\n0.72964472  1.0\n",
"vqz": "Cr   s\n41.45590127  0.010332\n22.20089455  -0.091393\n12.37022616  0.412444\n7.15443966  -0.722409\n3.63012556  0.039693\n1.88942247  0.321055\n1.04381355  0.652182\n0.47307333  0.264443\n0.22628807  -0.008646\n0.10750747  0.012188\n0.05101028  -0.002420\n0.02423720  0.001733\nCr   s\n41.45590127  -0.001971\n22.20089455  0.019152\n12.37022616  -0.094562\n7.15443966  0.178991\n3.63012556  -0.015716\n1.88942247  -0.084882\n1.04381355  -0.243744\n0.47307333  -0.214624\n0.22628807  0.055092\n0.10750747  0.415903\n0.05101028  0.543473\n0.02423720  0.170131\nCr   s\n41.45590127  -0.006227\n22.20089455  0.071299\n12.37022616  -0.410892\n7.15443966  0.917584\n3.63012556  -0.221951\n1.88942247  -1.345636\n1.04381355  -0.069920\n0.47307333  0.755692\n0.22628807  0.739114\n0.10750747  0.112359\n0.05101028  -0.547421\n0.02423720  -0.284669\nCr   s\n41.45590127  -0.006182\n22.20089455  0.080693\n12.37022616  -0.526764\n7.15443966  1.364382\n3.63012556  -0.812528\n1.88942247  -2.239916\n1.04381355  1.755013\n0.47307333  1.667635\n0.22628807  -1.426447\n0.10750747  -1.028337\n0.05101028  0.585035\n0.02423720  0.607504\nCr   s\n41.45590127  -0.000026\n22.20089455  -0.072001\n12.37022616  0.777417\n7.15443966  -2.790553\n3.63012556  4.512611\n1.88942247  -0.555137\n1.04381355  -4.087256\n0.47307333  3.038568\n0.22628807  0.867446\n0.10750747  -2.097137\n0.05101028  -0.014926\n0.02423720  0.887447\nCr   s\n0.02423720  1.0\nCr   s\n0.01151614  1.0\nCr   p\n28.88080716  -0.002973\n13.19380569  0.044202\n7.25722596  -0.232476\n4.84342676  0.167654\n2.76949909  0.179744\n1.50719356  0.460580\n0.72516508  0.338218\n0.36385743  0.097984\n0.16204617  0.012145\n0.07447705  -0.000948\n0.03422994  0.000821\n0.01573221  -0.000220\nCr   p\n28.88080716  0.000536\n13.19380569  -0.009363\n7.25722596  0.054752\n4.84342676  -0.042977\n2.76949909  -0.049244\n1.50719356  -0.128712\n0.72516508  -0.116820\n0.36385743  0.044517\n0.16204617  0.322192\n0.07447705  0.482878\n0.03422994  0.275764\n0.01573221  0.025472\nCr   p\n28.88080716  -0.000601\n13.19380569  0.036419\n7.25722596  -0.319649\n4.84342676  0.265625\n2.76949909  0.800568\n1.50719356  0.113400\n0.72516508  -0.940194\n0.36385743  -0.356195\n0.16204617  0.582848\n0.07447705  0.421307\n0.03422994  0.024352\n0.01573221  0.004528\nCr   p\n28.88080716  0.001606\n13.19380569  0.051311\n7.25722596  -0.743081\n4.84342676  1.253251\n2.76949909  1.037440\n1.50719356  -1.776327\n0.72516508  -0.552415\n0.36385743  1.568643\n0.16204617  -0.082341\n0.07447705  -0.666944\n0.03422994  -0.027493\n0.01573221  -0.011750\nCr   p\n28.88080716  0.013614\n13.19380569  -0.041885\n7.25722596  -1.136499\n4.84342676  3.740841\n2.76949909  -2.361800\n1.50719356  -1.491548\n0.72516508  2.916436\n0.36385743  -1.186695\n0.16204617  -1.003943\n0.07447705  1.033584\n0.03422994  -0.005965\n0.01573221  0.033567\nCr   p\n0.01573221  1.0\nCr   p\n0.00723058  1.0\nCr   d\n46.50908408  0.000358\n21.60133229  -0.010512\n11.03652449  0.111180\n4.54288797  0.164184\n2.18180243  0.267436\n1.04009058  0.310836\n0.48262909  0.283530\n0.21570372  0.173079\n0.10059873  0.057279\n0.04653409  0.009370\nCr   d\n46.50908408  0.000742\n21.60133229  0.005602\n11.03652449  -0.103642\n4.54288797  -0.218406\n2.18180243  -0.413398\n1.04009058  -0.079422\n0.48262909  0.294538\n0.21570372  0.416612\n0.10059873  0.235487\n0.04653409  0.050239\nCr   d\n46.50908408  -0.003650\n21.60133229  0.008162\n11.03652449  0.079193\n4.54288797  0.433939\n2.18180243  0.349419\n1.04009058  -0.696856\n0.48262909  -0.418157\n0.21570372  0.309031\n0.10059873  0.451053\n0.04653409  0.102595\nCr   d\n46.50908408  0.000002\n21.60133229  -0.017312\n11.03652449  0.289925\n4.54288797  0.891377\n2.18180243  -1.014212\n1.04009058  -0.495442\n0.48262909  0.952535\n0.21570372  0.034125\n0.10059873  -0.457461\n0.04653409  -0.126771\nCr   d\n0.04653409  1.0\nCr   d\n0.02152533  1.0\nCr   f\n3.786904  1.0\nCr   f\n1.303251  1.0\nCr   f\n0.448509  1.0\nCr   f\n0.15435270  1.0\nCr   g\n3.665821  1.0\nCr   g\n1.288052  1.0\nCr   g\n0.45258017  1.0\nCr   h\n3.056986  1.0\nCr   h\n1.07412687  1.0\n",
"v5z": "Cr   s\n41.45590127  0.010332\n22.20089455  -0.091393\n12.37022616  0.412444\n7.15443966  -0.722409\n3.63012556  0.039693\n1.88942247  0.321055\n1.04381355  0.652182\n0.47307333  0.264443\n0.22628807  -0.008646\n0.10750747  0.012188\n0.05101028  -0.002420\n0.02423720  0.001733\nCr   s\n41.45590127  -0.001971\n22.20089455  0.019152\n12.37022616  -0.094562\n7.15443966  0.178991\n3.63012556  -0.015716\n1.88942247  -0.084882\n1.04381355  -0.243744\n0.47307333  -0.214624\n0.22628807  0.055092\n0.10750747  0.415903\n0.05101028  0.543473\n0.02423720  0.170131\nCr   s\n41.45590127  -0.006107\n22.20089455  0.070642\n12.37022616  -0.409094\n7.15443966  0.914968\n3.63012556  -0.217719\n1.88942247  -1.352907\n1.04381355  -0.066597\n0.47307333  0.761076\n0.22628807  0.731339\n0.10750747  0.115435\n0.05101028  -0.546862\n0.02423720  -0.285083\nCr   s\n41.45590127  -0.005957\n22.20089455  0.079472\n12.37022616  -0.524282\n7.15443966  1.366209\n3.63012556  -0.831635\n1.88942247  -2.200384\n1.04381355  1.719557\n0.47307333  1.683966\n0.22628807  -1.431224\n0.10750747  -1.028412\n0.05101028  0.582714\n0.02423720  0.610572\nCr   s\n41.45590127  0.000556\n22.20089455  -0.077707\n12.37022616  0.817061\n7.15443966  -2.933148\n3.63012556  4.834830\n1.88942247  -0.969731\n1.04381355  -3.819047\n0.47307333  2.988123\n0.22628807  0.818796\n0.10750747  -2.052082\n0.05101028  -0.008716\n0.02423720  0.868958\nCr   s\n41.45590127  -0.063330\n22.20089455  0.312473\n12.37022616  -0.283617\n7.15443966  -2.039140\n3.63012556  7.999756\n1.88942247  -10.544244\n1.04381355  5.024296\n0.47307333  2.507805\n0.22628807  -5.068224\n0.10750747  2.555375\n0.05101028  1.028131\n0.02423720  -1.333199\nCr   s\n0.02423720  1.0\nCr   s\n0.01151614  1.0\nCr   p\n28.88080716  -0.002973\n13.19380569  0.044202\n7.25722596  -0.232476\n4.84342676  0.167654\n2.76949909  0.179744\n1.50719356  0.460580\n0.72516508  0.338218\n0.36385743  0.097984\n0.16204617  0.012145\n0.07447705  -0.000948\n0.03422994  0.000821\n0.01573221  -0.000220\nCr   p\n28.88080716  0.000536\n13.19380569  -0.009363\n7.25722596  0.054752\n4.84342676  -0.042977\n2.76949909  -0.049244\n1.50719356  -0.128712\n0.72516508  -0.116820\n0.36385743  0.044517\n0.16204617  0.322192\n0.07447705  0.482878\n0.03422994  0.275764\n0.01573221  0.025472\nCr   p\n28.88080716  -0.000652\n13.19380569  0.036946\n7.25722596  -0.323548\n4.84342676  0.275226\n2.76949909  0.788122\n1.50719356  0.120435\n0.72516508  -0.942645\n0.36385743  -0.355905\n0.16204617  0.586199\n0.07447705  0.421320\n0.03422994  0.023314\n0.01573221  0.004743\nCr   p\n28.88080716  0.000947\n13.19380569  0.060337\n7.25722596  -0.811931\n4.84342676  1.385043\n2.76949909  0.957416\n1.50719356  -1.790228\n0.72516508  -0.500929\n0.36385743  1.546091\n0.16204617  -0.099518\n0.07447705  -0.649501\n0.03422994  -0.026344\n0.01573221  -0.011477\nCr   p\n28.88080716  0.010947\n13.19380569  -0.015604\n7.25722596  -1.250529\n4.84342676  3.872314\n2.76949909  -2.419056\n1.50719356  -1.520604\n0.72516508  3.024893\n0.36385743  -1.296080\n0.16204617  -0.962013\n0.07447705  1.030669\n0.03422994  -0.000568\n0.01573221  0.032099\nCr   p\n28.88080716  -0.076861\n13.19380569  0.751920\n7.25722596  -1.526890\n4.84342676  -2.484879\n2.76949909  6.988229\n1.50719356  -5.805354\n0.72516508  1.667025\n0.36385743  1.477045\n0.16204617  -2.471300\n0.07447705  1.376052\n0.03422994  -0.055317\n0.01573221  0.062278\nCr   p\n0.01573221  1.0\nCr   p\n0.00723058  1.0\nCr   d\n46.50908408  0.000358\n21.60133229  -0.010512\n11.03652449  0.111180\n4.54288797  0.164184\n2.18180243  0.267436\n1.04009058  0.310836\n0.48262909  0.283530\n0.21570372  0.173079\n0.10059873  0.057279\n0.04653409  0.009370\nCr   d\n46.50908408  0.000731\n21.60133229  0.005659\n11.03652449  -0.103825\n4.54288797  -0.218257\n2.18180243  -0.414068\n1.04009058  -0.079312\n0.48262909  0.296164\n0.21570372  0.416254\n0.10059873  0.234617\n0.04653409  0.049871\nCr   d\n46.50908408  -0.003587\n21.60133229  0.007883\n11.03652449  0.079811\n4.54288797  0.438244\n2.18180243  0.343562\n1.04009058  -0.698059\n0.48262909  -0.413881\n0.21570372  0.308974\n0.10059873  0.450008\n0.04653409  0.102324\nCr   d\n46.50908408  -0.000267\n21.60133229  -0.015566\n11.03652449  0.280175\n4.54288797  0.918505\n2.18180243  -1.060720\n1.04009058  -0.450849\n0.48262909  0.931492\n0.21570372  0.036481\n0.10059873  -0.458541\n0.04653409  -0.124756\nCr   d\n46.50908408  0.028653\n21.60133229  -0.163956\n11.03652449  0.793500\n4.54288797  0.196263\n2.18180243  -1.907305\n1.04009058  2.243215\n0.48262909  -0.899941\n0.21570372  -0.568670\n0.10059873  0.574234\n0.04653409  0.191713\nCr   d\n0.04653409  1.0\nCr   d\n0.02152533  1.0\nCr   f\n4.950905  1.0\nCr   f\n1.959622  1.0\nCr   f\n0.775638  1.0\nCr   f\n0.307005  1.0\nCr   f\n0.12151553  1.0\nCr   g\n4.741575  1.0\nCr   g\n1.953220  1.0\nCr   g\n0.804597  1.0\nCr   g\n0.33144055  1.0\nCr   h\n4.522143  1.0\nCr   h\n1.817616  1.0\nCr   h\n0.73056686  1.0\nCr   i\n3.551690  1.0\nCr   i\n1.42755512  1.0\n"
},
"Mn": {
"ecp": "Mn nelec 10\nMn ul\n1 18.43432244 15.00000000\n2 12.74175213 31301.56494509\n2 11.67410914 -4576.35463180\n2 12.90376156 -26766.73507377\n2 4.97171871 -4.09339906\n3 8.79264819 276.51483655\nMn s\n2 13.56187871 2771.78238977\n2 9.44812535 12553.69429672\n2 10.76503846 1886.79316638\n2 11.65345594 -9260.55332402\n2 8.48073002 -8943.95003535\n2 6.96707028 1041.73211249\nMn p\n2 12.71342918 -23181.32761179\n2 18.03174513 111577.22220216\n2 16.68279060 -42399.84416473\n2 13.18867124 16025.79106608\n2 18.42861128 -76264.60573764\n2 12.90928974 14270.47832347\nMn d\n2 8.13384228 -382.83904013\n2 14.28699222 5676.99013005\n2 11.14406629 35338.03440844\n2 11.37674978 -38881.44458388\n2 18.25818233 3550.66026420\n2 17.73146307 -5317.47975296\n",
"vdz": "Mn   s\n41.19094709  0.012400\n21.94503151  -0.141461\n12.89081507  0.669584\n8.14876869  -1.015431\n3.94904809  0.149151\n1.91298055  0.350677\n1.10736282  0.627006\n0.47932660  0.235349\n0.22675293  -0.024214\n0.10639652  0.017357\n0.05000494  -0.005272\n0.02349820  0.002181\nMn   s\n41.19094709  -0.002036\n21.94503151  0.027090\n12.89081507  -0.142056\n8.14876869  0.229945\n3.94904809  -0.035538\n1.91298055  -0.085336\n1.10736282  -0.243550\n0.47932660  -0.201798\n0.22675293  0.098761\n0.10639652  0.439512\n0.05000494  0.524416\n0.02349820  0.131920\nMn   s\n41.19094709  -0.004448\n21.94503151  0.086272\n12.89081507  -0.555298\n8.14876869  1.050441\n3.94904809  -0.337173\n1.91298055  -1.203908\n1.10736282  -0.006079\n0.47932660  0.670363\n0.22675293  0.824311\n0.10639652  0.061945\n0.05000494  -0.613998\n0.02349820  -0.243067\nMn   s\n0.02349820  1.0\nMn   s\n0.01104221  1.0\nMn   p\n60.19130490  0.000757\n31.17926720  -0.006538\n16.24276866  0.042902\n8.80021485  -0.164602\n5.33575038  0.099387\n3.03250560  0.217723\n1.63861968  0.443669\n0.80258711  0.327850\n0.40627833  0.098641\n0.17382998  0.011768\n0.07306386  -0.000703\n0.03071005  0.000403\nMn   p\n60.19130490  -0.000118\n31.17926720  0.001208\n16.24276866  -0.009122\n8.80021485  0.038924\n5.33575038  -0.027473\n3.03250560  -0.058215\n1.63861968  -0.124371\n0.80258711  -0.107355\n0.40627833  0.040741\n0.17382998  0.350952\n0.07306386  0.523294\n0.03071005  0.234255\nMn   p\n60.19130490  -0.000211\n31.17926720  -0.002024\n16.24276866  0.037014\n8.80021485  -0.235453\n5.33575038  0.184384\n3.03250560  0.808525\n1.63861968  0.151190\n0.80258711  -0.861849\n0.40627833  -0.476701\n0.17382998  0.542345\n0.07306386  0.419535\n0.03071005  0.008828\nMn   p\n0.03071005  1.0\nMn   p\n0.01290798  1.0\nMn   d\n52.56900844  0.000307\n23.81654224  -0.007961\n11.32693504  0.114253\n4.99176622  0.164228\n2.46839125  0.269996\n1.15974738  0.320627\n0.53124091  0.273188\n0.24220121  0.161357\n0.11248934  0.058244\n0.05201371  0.009574\nMn   d\n52.56900844  0.000227\n23.81654224  0.005426\n11.32693504  -0.108395\n4.99176622  -0.200206\n2.46839125  -0.359104\n1.15974738  -0.096632\n0.53124091  0.250081\n0.24220121  0.404676\n0.11248934  0.295662\n0.05201371  0.077911\nMn   d\n0.05201371  1.0\nMn   d\n0.02405051  1.0\nMn   f\n2.379676  1.0\nMn   f\n1.10033338  1.0\n",
"vtz": "Mn   s\n41.19094709  0.012400\n21.94503151  -0.141461\n12.89081507  0.669584\n8.14876869  -1.015431\n3.94904809  0.149151\n1.91298055  0.350677\n1.10736282  0.627006\n0.47932660  0.235349\n0.22675293  -0.024214\n0.10639652  0.017357\n0.05000494  -0.005272\n0.02349820  0.002181\nMn   s\n41.19094709  -0.002036\n21.94503151  0.027090\n12.89081507  -0.142056\n8.14876869  0.229945\n3.94904809  -0.035538\n1.91298055  -0.085336\n1.10736282  -0.243550\n0.47932660  -0.201798\n0.22675293  0.098761\n0.10639652  0.439512\n0.05000494  0.524416\n0.02349820  0.131920\nMn   s\n41.19094709  -0.004646\n21.94503151  0.090500\n12.89081507  -0.585022\n8.14876869  1.111867\n3.94904809  -0.363063\n1.91298055  -1.334580\n1.10736282  0.122790\n0.47932660  0.708339\n0.22675293  0.760146\n0.10639652  0.035304\n0.05000494  -0.576692\n0.02349820  -0.237352\nMn   s\n41.19094709  -0.002383\n21.94503151  0.092523\n12.89081507  -0.733494\n8.14876869  1.604539\n3.94904809  -0.989623\n1.91298055  -2.287095\n1.10736282  2.091286\n0.47932660  1.469902\n0.22675293  -1.522953\n0.10639652  -0.860672\n0.05000494  0.655242\n0.02349820  0.514686\nMn   s\n0.02349820  1.0\nMn   s\n0.01104221  1.0\nMn   p\n60.19130490  0.000757\n31.17926720  -0.006538\n16.24276866  0.042902\n8.80021485  -0.164602\n5.33575038  0.099387\n3.03250560  0.217723\n1.63861968  0.443669\n0.80258711  0.327850\n0.40627833  0.098641\n0.17382998  0.011768\n0.07306386  -0.000703\n0.03071005  0.000403\nMn   p\n60.19130490  -0.000118\n31.17926720  0.001208\n16.24276866  -0.009122\n8.80021485  0.038924\n5.33575038  -0.027473\n3.03250560  -0.058215\n1.63861968  -0.124371\n0.80258711  -0.107355\n0.40627833  0.040741\n0.17382998  0.350952\n0.07306386  0.523294\n0.03071005  0.234255\nMn   p\n60.19130490  -0.000242\n31.17926720  -0.001840\n16.24276866  0.036267\n8.80021485  -0.233302\n5.33575038  0.180046\n3.03250560  0.831949\n1.63861968  0.087927\n0.80258711  -0.875277\n0.40627833  -0.420967\n0.17382998  0.588099\n0.07306386  0.409206\n0.03071005  0.007901\nMn   p\n60.19130490  -0.000706\n31.17926720  -0.000652\n16.24276866  0.057679\n8.80021485  -0.540394\n5.33575038  1.073974\n3.03250560  0.867896\n1.63861968  -1.570127\n0.80258711  -0.638280\n0.40627833  1.540496\n0.17382998  -0.071965\n0.07306386  -0.646393\n0.03071005  -0.005855\nMn   p\n0.03071005  1.0\nMn   p\n0.01290798  1.0\nMn   d\n52.56900844  0.000307\n23.81654224  -0.007961\n11.32693504  0.114253\n4.99176622  0.164228\n2.46839125  0.269996\n1.15974738  0.320627\n0.53124091  0.273188\n0.24220121  0.161357\n0.11248934  0.058244\n0.05201371  0.009574\nMn   d\n52.56900844  0.000329\n23.81654224  0.004981\n11.32693504  -0.107244\n4.99176622  -0.205338\n2.46839125  -0.365645\n1.15974738  -0.091627\n0.53124091  0.261299\n0.24220121  0.408087\n0.11248934  0.283046\n0.05201371  0.070820\nMn   d\n52.56900844  -0.002087\n23.81654224  0.002770\n11.32693504  0.106828\n4.99176622  0.384896\n2.46839125  0.360764\n1.15974738  -0.599205\n0.53124091  -0.495286\n0.24220121  0.247074\n0.11248934  0.472515\n0.05201371  0.138768\nMn   d\n0.05201371  1.0\nMn   d\n0.02405051  1.0\nMn   f\n3.339139  1.0\nMn   f\n0.926076  1.0\nMn   f\n0.25683768  1.0\nMn   g\n2.982582  1.0\nMn   g\n0.82718854  1.0\n",
"vqz": "Mn   s\n41.19094709  0.012400\n21.94503151  -0.141461\n12.89081507  0.669584\n8.14876869  -1.015431\n3.94904809  0.149151\n1.91298055  0.350677\n1.10736282  0.627006\n0.47932660  0.235349\n0.22675293  -0.024214\n0.10639652  0.017357\n0.05000494  -0.005272\n0.02349820  0.002181\nMn   s\n41.19094709  -0.002036\n21.94503151  0.027090\n12.89081507  -0.142056\n8.14876869  0.229945\n3.94904809  -0.035538\n1.91298055  -0.085336\n1.10736282  -0.243550\n0.47932660  -0.201798\n0.22675293  0.098761\n0.10639652  0.439512\n0.05000494  0.524416\n0.02349820  0.131920\nMn   s\n41.19094709  -0.004856\n21.94503151  0.092685\n12.89081507  -0.597148\n8.14876869  1.137589\n3.94904809  -0.390492\n1.91298055  -1.331371\n1.10736282  0.125193\n0.47932660  0.729164\n0.22675293  0.739266\n0.10639652  0.030588\n0.05000494  -0.566618\n0.02349820  -0.237417\nMn   s\n41.19094709  -0.003183\n21.94503151  0.098456\n12.89081507  -0.758579\n8.14876869  1.655936\n3.94904809  -1.068093\n1.91298055  -2.224521\n1.10736282  2.105450\n0.47932660  1.414254\n0.22675293  -1.498426\n0.10639652  -0.857745\n0.05000494  0.645590\n0.02349820  0.522893\nMn   s\n41.19094709  -0.005669\n21.94503151  -0.072371\n12.89081507  1.009725\n8.14876869  -2.847369\n3.94904809  3.982552\n1.91298055  -0.244007\n1.10736282  -3.839613\n0.47932660  2.775896\n0.22675293  0.937737\n0.10639652  -2.238269\n0.05000494  0.096996\n0.02349820  0.900173\nMn   s\n0.02349820  1.0\nMn   s\n0.01104221  1.0\nMn   p\n60.19130490  0.000757\n31.17926720  -0.006538\n16.24276866  0.042902\n8.80021485  -0.164602\n5.33575038  0.099387\n3.03250560  0.217723\n1.63861968  0.443669\n0.80258711  0.327850\n0.40627833  0.098641\n0.17382998  0.011768\n0.07306386  -0.000703\n0.03071005  0.000403\nMn   p\n60.19130490  -0.000118\n31.17926720  0.001208\n16.24276866  -0.009122\n8.80021485  0.038924\n5.33575038  -0.027473\n3.03250560  -0.058215\n1.63861968  -0.124371\n0.80258711  -0.107355\n0.40627833  0.040741\n0.17382998  0.350952\n0.07306386  0.523294\n0.03071005  0.234255\nMn   p\n60.19130490  -0.000139\n31.17926720  -0.002420\n16.24276866  0.038793\n8.80021485  -0.243459\n5.33575038  0.194569\n3.03250560  0.842216\n1.63861968  0.066699\n0.80258711  -0.892913\n0.40627833  -0.392543\n0.17382998  0.602860\n0.07306386  0.393012\n0.03071005  0.007885\nMn   p\n60.19130490  -0.000398\n31.17926720  -0.002431\n16.24276866  0.064990\n8.80021485  -0.561344\n5.33575038  1.083365\n3.03250560  0.923337\n1.63861968  -1.661685\n0.80258711  -0.597311\n0.40627833  1.567186\n0.17382998  -0.097993\n0.07306386  -0.658280\n0.03071005  -0.003976\nMn   p\n60.19130490  -0.006402\n31.17926720  0.032870\n16.24276866  -0.058877\n8.80021485  -0.696080\n5.33575038  3.097068\n3.03250560  -2.128644\n1.63861968  -1.540559\n0.80258711  2.934562\n0.40627833  -1.190700\n0.17382998  -0.894550\n0.07306386  0.961804\n0.03071005  -0.004278\nMn   p\n0.03071005  1.0\nMn   p\n0.01290798  1.0\nMn   d\n52.56900844  0.000307\n23.81654224  -0.007961\n11.32693504  0.114253\n4.99176622  0.164228\n2.46839125  0.269996\n1.15974738  0.320627\n0.53124091  0.273188\n0.24220121  0.161357\n0.11248934  0.058244\n0.05201371  0.009574\nMn   d\n52.56900844  0.000337\n23.81654224  0.004956\n11.32693504  -0.107195\n4.99176622  -0.206571\n2.46839125  -0.366595\n1.15974738  -0.092317\n0.53124091  0.265958\n0.24220121  0.408928\n0.11248934  0.279128\n0.05201371  0.068593\nMn   d\n52.56900844  -0.002325\n23.81654224  0.003859\n11.32693504  0.104269\n4.99176622  0.404616\n2.46839125  0.341311\n1.15974738  -0.607186\n0.53124091  -0.484076\n0.24220121  0.257285\n0.11248934  0.465281\n0.05201371  0.134253\nMn   d\n52.56900844  -0.001087\n23.81654224  -0.007049\n11.32693504  0.271774\n4.99176622  0.883987\n2.46839125  -0.931450\n1.15974738  -0.608336\n0.53124091  0.939830\n0.24220121  0.109829\n0.11248934  -0.447095\n0.05201371  -0.157185\nMn   d\n0.05201371  1.0\nMn   d\n0.02405051  1.0\nMn   f\n4.240921  1.0\nMn   f\n1.457367  1.0\nMn   f\n0.500814  1.0\nMn   f\n0.17210123  1.0\nMn   g\n4.129721  1.0\nMn   g\n1.439666  1.0\nMn   g\n0.50188333  1.0\nMn   h\n3.445174  1.0\nMn   h\n1.20102538  1.0\n",
"v5z": "Mn   s\n41.19094709  0.012400\n21.94503151  -0.141461\n12.89081507  0.669584\n8.14876869  -1.015431\n3.94904809  0.149151\n1.91298055  0.350677\n1.10736282  0.627006\n0.47932660  0.235349\n0.22675293  -0.024214\n0.10639652  0.017357\n0.05000494  -0.005272\n0.02349820  0.002181\nMn   s\n41.19094709  -0.002036\n21.94503151  0.027090\n12.89081507  -0.142056\n8.14876869  0.229945\n3.94904809  -0.035538\n1.91298055  -0.085336\n1.10736282  -0.243550\n0.47932660  -0.201798\n0.22675293  0.098761\n0.10639652  0.439512\n0.05000494  0.524416\n0.02349820  0.131920\nMn   s\n41.19094709  -0.004644\n21.94503151  0.091398\n12.89081507  -0.593823\n8.14876869  1.133977\n3.94904809  -0.385688\n1.91298055  -1.342136\n1.10736282  0.131267\n0.47932660  0.735724\n0.22675293  0.731076\n0.10639652  0.030871\n0.05000494  -0.563551\n0.02349820  -0.238050\nMn   s\n41.19094709  -0.002521\n21.94503151  0.094094\n12.89081507  -0.746782\n8.14876869  1.646177\n3.94904809  -1.077331\n1.91298055  -2.190639\n1.10736282  2.074120\n0.47932660  1.425838\n0.22675293  -1.502539\n0.10639652  -0.855784\n0.05000494  0.639677\n0.02349820  0.528673\nMn   s\n41.19094709  -0.007287\n21.94503151  -0.065021\n12.89081507  1.021729\n8.14876869  -2.948915\n3.94904809  4.250318\n1.91298055  -0.652388\n1.10736282  -3.536202\n0.47932660  2.698452\n0.22675293  0.915947\n0.10639652  -2.203198\n0.05000494  0.099512\n0.02349820  0.885461\nMn   s\n41.19094709  0.074916\n21.94503151  -0.400813\n12.89081507  0.185004\n8.14876869  2.336511\n3.94904809  -7.484927\n1.91298055  10.050949\n1.10736282  -4.973223\n0.47932660  -2.702276\n0.22675293  5.100766\n0.10639652  -2.674435\n0.05000494  -0.846107\n0.02349820  1.259402\nMn   s\n0.02349820  1.0\nMn   s\n0.01104221  1.0\nMn   p\n60.19130490  0.000757\n31.17926720  -0.006538\n16.24276866  0.042902\n8.80021485  -0.164602\n5.33575038  0.099387\n3.03250560  0.217723\n1.63861968  0.443669\n0.80258711  0.327850\n0.40627833  0.098641\n0.17382998  0.011768\n0.07306386  -0.000703\n0.03071005  0.000403\nMn   p\n60.19130490  -0.000118\n31.17926720  0.001208\n16.24276866  -0.009122\n8.80021485  0.038924\n5.33575038  -0.027473\n3.03250560  -0.058215\n1.63861968  -0.124371\n0.80258711  -0.107355\n0.40627833  0.040741\n0.17382998  0.350952\n0.07306386  0.523294\n0.03071005  0.234255\nMn   p\n60.19130490  -0.000122\n31.17926720  -0.002524\n16.24276866  0.039309\n8.80021485  -0.246292\n5.33575038  0.202747\n3.03250560  0.830561\n1.63861968  0.073554\n0.80258711  -0.898871\n0.40627833  -0.388688\n0.17382998  0.608536\n0.07306386  0.390790\n0.03071005  0.007581\nMn   p\n60.19130490  -0.000067\n31.17926720  -0.004469\n16.24276866  0.075746\n8.80021485  -0.617361\n5.33575038  1.204735\n3.03250560  0.837857\n1.63861968  -1.676632\n0.80258711  -0.537307\n0.40627833  1.538602\n0.17382998  -0.111581\n0.07306386  -0.642905\n0.03071005  -0.003519\nMn   p\n60.19130490  -0.004943\n31.17926720  0.024513\n16.24276866  -0.024664\n8.80021485  -0.798003\n5.33575038  3.200659\n3.03250560  -2.175408\n1.63861968  -1.563108\n0.80258711  3.026747\n0.40627833  -1.283330\n0.17382998  -0.863632\n0.07306386  0.966057\n0.03071005  -0.003592\nMn   p\n60.19130490  -0.035833\n31.17926720  0.211484\n16.24276866  -0.860106\n8.80021485  1.481173\n5.33575038  2.249690\n3.03250560  -6.493498\n1.63861968  5.589192\n0.80258711  -1.641545\n0.40627833  -1.370183\n0.17382998  2.170202\n0.07306386  -1.198818\n0.03071005  0.003871\nMn   p\n0.03071005  1.0\nMn   p\n0.01290798  1.0\nMn   d\n52.56900844  0.000307\n23.81654224  -0.007961\n11.32693504  0.114253\n4.99176622  0.164228\n2.46839125  0.269996\n1.15974738  0.320627\n0.53124091  0.273188\n0.24220121  0.161357\n0.11248934  0.058244\n0.05201371  0.009574\nMn   d\n52.56900844  0.000328\n23.81654224  0.005003\n11.32693504  -0.107474\n4.99176622  -0.206605\n2.46839125  -0.367710\n1.15974738  -0.091872\n0.53124091  0.268026\n0.24220121  0.408822\n0.11248934  0.277730\n0.05201371  0.067636\nMn   d\n52.56900844  -0.002250\n23.81654224  0.003534\n11.32693504  0.105016\n4.99176622  0.407075\n2.46839125  0.337271\n1.15974738  -0.608868\n0.53124091  -0.481238\n0.24220121  0.259217\n0.11248934  0.464969\n0.05201371  0.132991\nMn   d\n52.56900844  -0.001071\n23.81654224  -0.006794\n11.32693504  0.265074\n4.99176622  0.913078\n2.46839125  -0.982373\n1.15974738  -0.562487\n0.53124091  0.921060\n0.24220121  0.108321\n0.11248934  -0.447324\n0.05201371  -0.153233\nMn   d\n52.56900844  0.020051\n23.81654224  -0.114479\n11.32693504  0.775513\n4.99176622  0.214420\n2.46839125  -1.895684\n1.15974738  2.046571\n0.53124091  -0.631441\n0.24220121  -0.711978\n0.11248934  0.543971\n0.05201371  0.227636\nMn   d\n0.05201371  1.0\nMn   d\n0.02405051  1.0\nMn   f\n5.795954  1.0\nMn   f\n2.303230  1.0\nMn   f\n0.915268  1.0\nMn   f\n0.363713  1.0\nMn   f\n0.14453378  1.0\nMn   g\n5.339107  1.0\nMn   g\n2.196770  1.0\nMn   g\n0.903857  1.0\nMn   g\n0.37189030  1.0\nMn   h\n5.072772  1.0\nMn   h\n1.985919  1.0\nMn   h\n0.77745938  1.0\nMn   i\n3.951098  1.0\nMn   i\n1.54679935  1.0\n"
},
"Fe": {
"ecp": "Fe nelec 10\nFe ul\n1 16.90683491 16.00000000\n2 18.40258134 26847.81569895\n2 6.30300831 -133.54888707\n2 18.42848726 -26765.40492320\n2 18.43432023 1.00742417\n3 7.01300654 270.50935856\nFe s\n2 9.62463353 20308.89993480\n2 9.12709550 -17595.21707731\n2 7.54163840 1884.69012383\n2 12.70900949 -4483.50209856\n2 8.14863339 -1094.38597968\n2 16.27611739 1032.95376659\nFe p\n2 11.36514719 -905.00711112\n2 14.56762424 34640.93582590\n2 15.05861359 -42299.94223895\n2 17.41337089 10633.68808757\n2 18.37467520 -5844.19723669\n2 17.04734437 3803.80414779\nFe d\n2 10.13935738 -11031.18647055\n2 13.45796076 16711.37502047\n2 10.97387824 37989.95033676\n2 11.92919033 -41782.92514683\n2 17.71230120 3812.58339812\n2 17.32108913 -5718.00854971\n",
"vdz": "Fe   s\n41.79315189  0.013363\n21.44797660  -0.225831\n13.50597996  1.092302\n9.47978339  -1.379238\n4.48116767  0.183004\n2.00533715  0.377557\n1.21557711  0.591529\n0.52042955  0.236703\n0.24120153  -0.029854\n0.11142434  0.020480\n0.05213724  -0.006828\n0.02419858  0.002604\nFe   s\n41.79315189  -0.002034\n21.44797660  0.041810\n13.50597996  -0.222650\n9.47978339  0.296462\n4.48116767  -0.039261\n2.00533715  -0.090727\n1.21557711  -0.230375\n0.52042955  -0.197211\n0.24120153  0.111234\n0.11142434  0.439139\n0.05213724  0.516418\n0.02419858  0.126845\nFe   s\n41.79315189  -0.004323\n21.44797660  0.132016\n13.50597996  -0.841007\n9.47978339  1.270608\n4.48116767  -0.357855\n2.00533715  -1.172638\n1.21557711  0.080918\n0.52042955  0.564238\n0.24120153  0.803759\n0.11142434  0.166439\n0.05213724  -0.599817\n0.02419858  -0.320989\nFe   s\n0.02419858  1.0\nFe   s\n0.01123134  1.0\nFe   p\n66.19105244  0.000320\n34.58074578  -0.003142\n17.77781378  0.029707\n9.38371315  -0.152873\n5.85185491  0.094627\n3.39352009  0.227547\n1.80084269  0.448024\n0.88349057  0.318306\n0.45376195  0.097682\n0.18864625  0.012314\n0.07756623  -0.001004\n0.03189313  0.000474\nFe   p\n66.19105244  -0.000018\n34.58074578  0.000416\n17.77781378  -0.005911\n9.38371315  0.035550\n5.85185491  -0.025962\n3.39352009  -0.059781\n1.80084269  -0.122371\n0.88349057  -0.102075\n0.45376195  0.039881\n0.18864625  0.346137\n0.07756623  0.528115\n0.03189313  0.237416\nFe   p\n66.19105244  -0.000834\n34.58074578  0.002604\n17.77781378  0.016549\n9.38371315  -0.211504\n5.85185491  0.182022\n3.39352009  0.789997\n1.80084269  0.110593\n0.88349057  -0.853215\n0.45376195  -0.426908\n0.18864625  0.584503\n0.07756623  0.418096\n0.03189313  0.004159\nFe   p\n0.03189313  1.0\nFe   p\n0.01311358  1.0\nFe   d\n58.21685909  0.000311\n24.96806153  -0.010386\n12.44413704  0.126915\n5.48395408  0.166806\n2.79137309  0.262721\n1.34407118  0.316542\n0.61230651  0.280074\n0.27095461  0.158069\n0.12811374  0.049028\n0.05904405  0.008369\nFe   d\n58.21685909  0.000264\n24.96806153  0.008003\n12.44413704  -0.131894\n5.48395408  -0.228203\n2.79137309  -0.382561\n1.34407118  -0.063105\n0.61230651  0.332607\n0.27095461  0.402603\n0.12811374  0.213988\n0.05904405  0.049230\nFe   d\n0.05904405  1.0\nFe   d\n0.02721175  1.0\nFe   f\n2.703381  1.0\nFe   f\n1.24591290  1.0\n",
"vtz": "Fe   s\n41.79315189  0.013363\n21.44797660  -0.225831\n13.50597996  1.092302\n9.47978339  -1.379238\n4.48116767  0.183004\n2.00533715  0.377557\n1.21557711  0.591529\n0.52042955  0.236703\n0.24120153  -0.029854\n0.11142434  0.020480\n0.05213724  -0.006828\n0.02419858  0.002604\nFe   s\n41.79315189  -0.002034\n21.44797660  0.041810\n13.50597996  -0.222650\n9.47978339  0.296462\n4.48116767  -0.039261\n2.00533715  -0.090727\n1.21557711  -0.230375\n0.52042955  -0.197211\n0.24120153  0.111234\n0.11142434  0.439139\n0.05213724  0.516418\n0.02419858  0.126845\nFe   s\n41.79315189  -0.004624\n21.44797660  0.139122\n13.50597996  -0.886290\n9.47978339  1.342491\n4.48116767  -0.386645\n2.00533715  -1.289136\n1.21557711  0.203208\n0.52042955  0.587093\n0.24120153  0.754990\n0.11142434  0.148125\n0.05213724  -0.571410\n0.02419858  -0.318371\nFe   s\n41.79315189  -0.003085\n21.44797660  0.157954\n13.50597996  -1.176019\n9.47978339  1.974187\n4.48116767  -0.963904\n2.00533715  -2.385892\n1.21557711  2.080105\n0.52042955  1.415026\n0.24120153  -1.191846\n0.11142434  -1.007091\n0.05213724  0.554221\n0.02419858  0.593340\nFe   s\n0.02419858  1.0\nFe   s\n0.01123134  1.0\nFe   p\n66.19105244  0.000320\n34.58074578  -0.003142\n17.77781378  0.029707\n9.38371315  -0.152873\n5.85185491  0.094627\n3.39352009  0.227547\n1.80084269  0.448024\n0.88349057  0.318306\n0.45376195  0.097682\n0.18864625  0.012314\n0.07756623  -0.001004\n0.03189313  0.000474\nFe   p\n66.19105244  -0.000018\n34.58074578  0.000416\n17.77781378  -0.005911\n9.38371315  0.035550\n5.85185491  -0.025962\n3.39352009  -0.059781\n1.80084269  -0.122371\n0.88349057  -0.102075\n0.45376195  0.039881\n0.18864625  0.346137\n0.07756623  0.528115\n0.03189313  0.237416\nFe   p\n66.19105244  -0.000861\n34.58074578  0.002748\n17.77781378  0.015930\n9.38371315  -0.209763\n5.85185491  0.179034\n3.39352009  0.814145\n1.80084269  0.038550\n0.88349057  -0.875838\n0.45376195  -0.347460\n0.18864625  0.631788\n0.07756623  0.399045\n0.03189313  0.003561\nFe   p\n66.19105244  -0.001607\n34.58074578  0.006226\n17.77781378  0.025483\n9.38371315  -0.540410\n5.85185491  1.167720\n3.39352009  0.772818\n1.80084269  -1.572667\n0.88349057  -0.612630\n0.45376195  1.561245\n0.18864625  -0.107594\n0.07756623  -0.646326\n0.03189313  0.002096\nFe   p\n0.03189313  1.0\nFe   p\n0.01311358  1.0\nFe   d\n58.21685909  0.000311\n24.96806153  -0.010386\n12.44413704  0.126915\n5.48395408  0.166806\n2.79137309  0.262721\n1.34407118  0.316542\n0.61230651  0.280074\n0.27095461  0.158069\n0.12811374  0.049028\n0.05904405  0.008369\nFe   d\n58.21685909  0.000374\n24.96806153  0.007401\n12.44413704  -0.129580\n5.48395408  -0.233171\n2.79137309  -0.387571\n1.34407118  -0.056586\n0.61230651  0.339380\n0.27095461  0.403227\n0.12811374  0.204010\n0.05904405  0.046291\nFe   d\n58.21685909  -0.001716\n24.96806153  -0.000551\n12.44413704  0.130748\n5.48395408  0.429828\n2.79137309  0.259447\n1.34407118  -0.684658\n0.61230651  -0.396877\n0.27095461  0.349872\n0.12811374  0.428900\n0.05904405  0.113763\nFe   d\n0.05904405  1.0\nFe   d\n0.02721175  1.0\nFe   f\n3.759443  1.0\nFe   f\n1.028316  1.0\nFe   f\n0.28127405  1.0\nFe   g\n3.347806  1.0\nFe   g\n0.91572139  1.0\n",
"vqz": "Fe   s\n41.79315189  0.013363\n21.44797660  -0.225831\n13.50597996  1.092302\n9.47978339  -1.379238\n4.48116767  0.183004\n2.00533715  0.377557\n1.21557711  0.591529\n0.52042955  0.236703\n0.24120153  -0.029854\n0.11142434  0.020480\n0.05213724  -0.006828\n0.02419858  0.002604\nFe   s\n41.79315189  -0.002034\n21.44797660  0.041810\n13.50597996  -0.222650\n9.47978339  0.296462\n4.48116767  -0.039261\n2.00533715  -0.090727\n1.21557711  -0.230375\n0.52042955  -0.197211\n0.24120153  0.111234\n0.11142434  0.439139\n0.05213724  0.516418\n0.02419858  0.126845\nFe   s\n41.79315189  -0.004837\n21.44797660  0.142209\n13.50597996  -0.903454\n9.47978339  1.370339\n4.48116767  -0.409377\n2.00533715  -1.287567\n1.21557711  0.205595\n0.52042955  0.603911\n0.24120153  0.738131\n0.11142434  0.144644\n0.05213724  -0.563073\n0.02419858  -0.319090\nFe   s\n41.79315189  -0.003884\n21.44797660  0.166254\n13.50597996  -1.213665\n9.47978339  2.033455\n4.48116767  -1.029740\n2.00533715  -2.334822\n1.21557711  2.086971\n0.52042955  1.379229\n0.24120153  -1.184835\n0.11142434  -0.997257\n0.05213724  0.546401\n0.02419858  0.598440\nFe   s\n41.79315189  -0.002831\n21.44797660  -0.165800\n13.50597996  1.748450\n9.47978339  -3.545105\n4.48116767  3.817957\n2.00533715  0.212180\n1.21557711  -4.041249\n0.52042955  2.619566\n0.24120153  1.026746\n0.11142434  -2.118211\n0.05213724  0.042195\n0.02419858  0.853187\nFe   s\n0.02419858  1.0\nFe   s\n0.01123134  1.0\nFe   p\n66.19105244  0.000320\n34.58074578  -0.003142\n17.77781378  0.029707\n9.38371315  -0.152873\n5.85185491  0.094627\n3.39352009  0.227547\n1.80084269  0.448024\n0.88349057  0.318306\n0.45376195  0.097682\n0.18864625  0.012314\n0.07756623  -0.001004\n0.03189313  0.000474\nFe   p\n66.19105244  -0.000018\n34.58074578  0.000416\n17.77781378  -0.005911\n9.38371315  0.035550\n5.85185491  -0.025962\n3.39352009  -0.059781\n1.80084269  -0.122371\n0.88349057  -0.102075\n0.45376195  0.039881\n0.18864625  0.346137\n0.07756623  0.528115\n0.03189313  0.237416\nFe   p\n66.19105244  -0.000757\n34.58074578  0.002198\n17.77781378  0.018471\n9.38371315  -0.223198\n5.85185491  0.199379\n3.39352009  0.827171\n1.80084269  0.013075\n0.88349057  -0.896886\n0.45376195  -0.312811\n0.18864625  0.644499\n0.07756623  0.378067\n0.03189313  0.003975\nFe   p\n66.19105244  -0.001362\n34.58074578  0.004899\n17.77781378  0.030086\n9.38371315  -0.547347\n5.85185491  1.144321\n3.39352009  0.837657\n1.80084269  -1.666445\n0.88349057  -0.541803\n0.45376195  1.568452\n0.18864625  -0.154076\n0.07756623  -0.636056\n0.03189313  0.003625\nFe   p\n66.19105244  -0.007466\n34.58074578  0.041225\n17.77781378  -0.113823\n9.38371315  -0.593972\n5.85185491  3.090393\n3.39352009  -2.298941\n1.80084269  -1.325372\n0.88349057  2.843762\n0.45376195  -1.264441\n0.18864625  -0.765375\n0.07756623  0.899235\n0.03189313  -0.013792\nFe   p\n0.03189313  1.0\nFe   p\n0.01311358  1.0\nFe   d\n58.21685909  0.000311\n24.96806153  -0.010386\n12.44413704  0.126915\n5.48395408  0.166806\n2.79137309  0.262721\n1.34407118  0.316542\n0.61230651  0.280074\n0.27095461  0.158069\n0.12811374  0.049028\n0.05904405  0.008369\nFe   d\n58.21685909  0.000385\n24.96806153  0.007345\n12.44413704  -0.129376\n5.48395408  -0.235095\n2.79137309  -0.387916\n1.34407118  -0.056421\n0.61230651  0.344160\n0.27095461  0.401431\n0.12811374  0.201425\n0.05904405  0.045061\nFe   d\n58.21685909  -0.002018\n24.96806153  0.001015\n12.44413704  0.127448\n5.48395408  0.457991\n2.79137309  0.230218\n1.34407118  -0.694956\n0.61230651  -0.373723\n0.27095461  0.352330\n0.12811374  0.420337\n0.05904405  0.109669\nFe   d\n58.21685909  -0.000057\n24.96806153  -0.016008\n12.44413704  0.319947\n5.48395408  0.834009\n2.79137309  -1.019550\n1.34407118  -0.489125\n0.61230651  0.956701\n0.27095461  0.060729\n0.12811374  -0.501922\n0.05904405  -0.152504\nFe   d\n0.05904405  1.0\nFe   d\n0.02721175  1.0\nFe   f\n4.808419  1.0\nFe   f\n1.639843  1.0\nFe   f\n0.559243  1.0\nFe   f\n0.19072114  1.0\nFe   g\n4.604195  1.0\nFe   g\n1.569312  1.0\nFe   g\n0.53489048  1.0\nFe   h\n3.877747  1.0\nFe   h\n1.32170656  1.0\n",
"v5z": "Fe   s\n41.79315189  0.013363\n21.44797660  -0.225831\n13.50597996  1.092302\n9.47978339  -1.379238\n4.48116767  0.183004\n2.00533715  0.377557\n1.21557711  0.591529\n0.52042955  0.236703\n0.24120153  -0.029854\n0.11142434  0.020480\n0.05213724  -0.006828\n0.02419858  0.002604\nFe   s\n41.79315189  -0.002034\n21.44797660  0.041810\n13.50597996  -0.222650\n9.47978339  0.296462\n4.48116767  -0.039261\n2.00533715  -0.090727\n1.21557711  -0.230375\n0.52042955  -0.197211\n0.24120153  0.111234\n0.11142434  0.439139\n0.05213724  0.516418\n0.02419858  0.126845\nFe   s\n41.79315189  -0.004559\n21.44797660  0.139546\n13.50597996  -0.893824\n9.47978339  1.358669\n4.48116767  -0.401756\n2.00533715  -1.290119\n1.21557711  0.202023\n0.52042955  0.610314\n0.24120153  0.733131\n0.11142434  0.145752\n0.05213724  -0.561492\n0.02419858  -0.320261\nFe   s\n41.79315189  -0.003109\n21.44797660  0.159390\n13.50597996  -1.194145\n9.47978339  2.017994\n4.48116767  -1.034893\n2.00533715  -2.308721\n1.21557711  2.058609\n0.52042955  1.391913\n0.24120153  -1.189053\n0.11142434  -0.994435\n0.05213724  0.541170\n0.02419858  0.601939\nFe   s\n41.79315189  -0.005295\n21.44797660  -0.148840\n13.50597996  1.749489\n9.47978339  -3.643349\n4.48116767  4.069512\n2.00533715  -0.198060\n1.21557711  -3.733331\n0.52042955  2.578498\n0.24120153  0.966303\n0.11142434  -2.067601\n0.05213724  0.049966\n0.02419858  0.832492\nFe   s\n41.79315189  0.016538\n21.44797660  -0.119988\n13.50597996  0.080747\n9.47978339  0.447138\n4.48116767  -1.371989\n2.00533715  2.028484\n1.21557711  -1.162489\n0.52042955  -0.451801\n0.24120153  0.940939\n0.11142434  -0.514830\n0.05213724  -0.131523\n0.02419858  0.219778\nFe   s\n0.02419858  1.0\nFe   s\n0.01123134  1.0\nFe   p\n66.19105244  0.000320\n34.58074578  -0.003142\n17.77781378  0.029707\n9.38371315  -0.152873\n5.85185491  0.094627\n3.39352009  0.227547\n1.80084269  0.448024\n0.88349057  0.318306\n0.45376195  0.097682\n0.18864625  0.012314\n0.07756623  -0.001004\n0.03189313  0.000474\nFe   p\n66.19105244  -0.000018\n34.58074578  0.000416\n17.77781378  -0.005911\n9.38371315  0.035550\n5.85185491  -0.025962\n3.39352009  -0.059781\n1.80084269  -0.122371\n0.88349057  -0.102075\n0.45376195  0.039881\n0.18864625  0.346137\n0.07756623  0.528115\n0.03189313  0.237416\nFe   p\n66.19105244  -0.000748\n34.58074578  0.002134\n17.77781378  0.018870\n9.38371315  -0.226600\n5.85185491  0.209723\n3.39352009  0.812617\n1.80084269  0.023471\n0.88349057  -0.905352\n0.45376195  -0.308530\n0.18864625  0.650594\n0.07756623  0.374151\n0.03189313  0.003862\nFe   p\n66.19105244  -0.001068\n34.58074578  0.003224\n17.77781378  0.039305\n9.38371315  -0.612750\n5.85185491  1.298551\n3.39352009  0.720851\n1.80084269  -1.673560\n0.88349057  -0.472940\n0.45376195  1.530530\n0.18864625  -0.165288\n0.07756623  -0.619725\n0.03189313  0.004014\nFe   p\n66.19105244  -0.006187\n34.58074578  0.034140\n17.77781378  -0.082430\n9.38371315  -0.735111\n5.85185491  3.320952\n3.39352009  -2.423280\n1.80084269  -1.410573\n0.88349057  3.062133\n0.45376195  -1.426915\n0.18864625  -0.748016\n0.07756623  0.931414\n0.03189313  -0.013988\nFe   p\n66.19105244  -0.034618\n34.58074578  0.202660\n17.77781378  -0.871901\n9.38371315  1.777206\n5.85185491  1.879464\n3.39352009  -6.275362\n1.80084269  5.554975\n0.88349057  -1.872216\n0.45376195  -1.116548\n0.18864625  2.006929\n0.07756623  -1.169342\n0.03189313  0.016893\nFe   p\n0.03189313  1.0\nFe   p\n0.01311358  1.0\nFe   d\n58.21685909  0.000311\n24.96806153  -0.010386\n12.44413704  0.126915\n5.48395408  0.166806\n2.79137309  0.262721\n1.34407118  0.316542\n0.61230651  0.280074\n0.27095461  0.158069\n0.12811374  0.049028\n0.05904405  0.008369\nFe   d\n58.21685909  0.000373\n24.96806153  0.007419\n12.44413704  -0.129713\n5.48395408  -0.234965\n2.79137309  -0.389257\n1.34407118  -0.055665\n0.61230651  0.346580\n0.27095461  0.400506\n0.12811374  0.199968\n0.05904405  0.044588\nFe   d\n58.21685909  0.001919\n24.96806153  -0.000501\n12.44413704  -0.128631\n5.48395408  -0.463347\n2.79137309  -0.221206\n1.34407118  0.694782\n0.61230651  0.369274\n0.27095461  -0.353505\n0.12811374  -0.418561\n0.05904405  -0.109219\nFe   d\n58.21685909  -0.000089\n24.96806153  -0.015403\n12.44413704  0.310486\n5.48395408  0.870264\n2.79137309  -1.082381\n1.34407118  -0.433649\n0.61230651  0.935647\n0.27095461  0.056761\n0.12811374  -0.499823\n0.05904405  -0.149499\nFe   d\n58.21685909  0.017592\n24.96806153  -0.123447\n12.44413704  0.816607\n5.48395408  0.156257\n2.79137309  -1.919995\n1.34407118  2.096049\n0.61230651  -0.661611\n0.27095461  -0.722319\n0.12811374  0.614558\n0.05904405  0.210617\nFe   d\n0.05904405  1.0\nFe   d\n0.02721175  1.0\nFe   f\n6.636894  1.0\nFe   f\n2.618088  1.0\nFe   f\n1.032767  1.0\nFe   f\n0.407399  1.0\nFe   f\n0.16070802  1.0\nFe   g\n6.009566  1.0\nFe   g\n2.423093  1.0\nFe   g\n0.977005  1.0\nFe   g\n0.39393401  1.0\nFe   h\n5.640514  1.0\nFe   h\n2.214550  1.0\nFe   h\n0.86946537  1.0\nFe   i\n4.415840  1.0\nFe   i\n1.73372466  1.0\n"
},
"Cu": {
"ecp": "Cu nelec 10\nCu ul\n1 19.87662576 19.00000000\n2 18.71397328 13322.83154110\n2 8.24597653 -143.81933419\n2 17.99726398 -6835.89401414\n2 19.50653533 -6413.73731394\n3 9.35936389 377.65588950\nCu s\n2 12.04327682 217421.85846016\n2 11.98352277 -215987.47192743\n2 9.67744501 1647.53099822\n2 17.58068730 -5124.79596488\n2 17.50925880 -963.56912390\n2 19.80724162 3071.81011765\nCu p\n2 15.48559732 189560.54470794\n2 15.42430413 -181115.65838446\n2 17.81980355 -1937.67548293\n2 17.69074392 -2335.92086442\n2 17.98867265 -8634.52846732\n2 19.82460345 4504.58524733\nCu d\n2 10.91448054 -5224.34215851\n2 14.69969344 -3653.65459704\n2 11.52370333 8159.25189768\n2 19.81153965 -2763.94279097\n2 18.01979820 6020.80732635\n2 14.46480052 -2560.14492979\n",
"vdz": "Cu   s\n56.69692001  0.003858\n20.17034480  -1.511163\n16.89311889  5.262467\n14.81117613  -4.140408\n6.02025146  0.066973\n2.45829434  0.590390\n1.29773244  0.435000\n0.73258474  0.171005\n0.29609660  0.014654\n0.13350445  -0.001059\n0.05975279  0.002343\n0.02776170  0.000072\nCu   s\n56.69692001  -0.000329\n20.17034480  0.271255\n16.89311889  -0.991333\n14.81117613  0.803090\n6.02025146  -0.009798\n2.45829434  -0.162788\n1.29773244  -0.157463\n0.73258474  -0.146178\n0.29609660  0.068557\n0.13350445  0.452860\n0.05975279  0.498900\n0.02776170  0.138340\nCu   s\n56.69692001  -0.002105\n20.17034480  1.042902\n16.89311889  -3.903361\n14.81117613  3.253774\n6.02025146  -0.265439\n2.45829434  -0.912125\n1.29773244  0.037508\n0.73258474  0.288641\n0.29609660  0.798560\n0.13350445  0.406567\n0.05975279  -0.520049\n0.02776170  -0.530268\nCu   s\n0.02776170  1.0\nCu   s\n0.01289834  1.0\nCu   p\n84.11621248  0.000210\n41.67010486  -0.003354\n20.84027636  0.054507\n13.11752590  -0.185677\n7.96834211  0.113600\n4.08681185  0.286879\n2.29416473  0.386568\n1.21038981  0.304256\n0.60503887  0.104511\n0.23373223  0.008916\n0.09054830  -0.000333\n0.03498335  0.000208\nCu   p\n84.11621248  0.000004\n41.67010486  0.000359\n20.84027636  -0.009409\n13.11752590  0.035750\n7.96834211  -0.025333\n4.08681185  -0.064167\n2.29416473  -0.086609\n1.21038981  -0.086359\n0.60503887  0.027529\n0.23373223  0.324015\n0.09054830  0.541358\n0.03498335  0.260105\nCu   p\n84.11621248  -0.000321\n41.67010486  0.000199\n20.84027636  0.047010\n13.11752590  -0.273823\n7.96834211  0.324037\n4.08681185  0.758464\n2.29416473  -0.019131\n1.21038981  -0.776778\n0.60503887  -0.428283\n0.23373223  0.617543\n0.09054830  0.395771\n0.03498335  -0.001478\nCu   p\n0.03498335  1.0\nCu   p\n0.01351582  1.0\nCu   d\n85.06963135  0.000306\n37.22826442  -0.006190\n15.61164981  0.135912\n9.50636668  0.057336\n5.30208049  0.240495\n2.49612499  0.317037\n1.13949453  0.297910\n0.51100337  0.208077\n0.23049700  0.090388\n0.11275594  0.026692\nCu   d\n85.06963135  -0.000070\n37.22826442  0.005900\n15.61164981  -0.160721\n9.50636668  -0.065337\n5.30208049  -0.371031\n2.49612499  -0.226835\n1.13949453  0.189032\n0.51100337  0.400876\n0.23049700  0.293272\n0.11275594  0.143387\nCu   d\n0.11275594  1.0\nCu   d\n0.05515864  1.0\nCu   f\n3.883180  1.0\nCu   f\n1.89959783  1.0\n",
"vtz": "Cu   s\n56.69692001  0.003858\n20.17034480  -1.511163\n16.89311889  5.262467\n14.81117613  -4.140408\n6.02025146  0.066973\n2.45829434  0.590390\n1.29773244  0.435000\n0.73258474  0.171005\n0.29609660  0.014654\n0.13350445  -0.001059\n0.05975279  0.002343\n0.02776170  0.000072\nCu   s\n56.69692001  -0.000329\n20.17034480  0.271255\n16.89311889  -0.991333\n14.81117613  0.803090\n6.02025146  -0.009798\n2.45829434  -0.162788\n1.29773244  -0.157463\n0.73258474  -0.146178\n0.29609660  0.068557\n0.13350445  0.452860\n0.05975279  0.498900\n0.02776170  0.138340\nCu   s\n56.69692001  -0.002467\n20.17034480  1.109338\n16.89311889  -4.134563\n14.81117613  3.441198\n6.02025146  -0.295299\n2.45829434  -0.948212\n1.29773244  0.104998\n0.73258474  0.272398\n0.29609660  0.781279\n0.13350445  0.403482\n0.05975279  -0.504819\n0.02776170  -0.537516\nCu   s\n56.69692001  0.007169\n20.17034480  -2.290439\n16.89311889  8.576039\n14.81117613  -7.236243\n6.02025146  1.069217\n2.45829434  1.904655\n1.29773244  -1.704423\n0.73258474  -0.959586\n0.29609660  0.398011\n0.13350445  1.197570\n0.05975279  -0.332252\n0.02776170  -0.640028\nCu   s\n0.02776170  1.0\nCu   s\n0.01289834  1.0\nCu   p\n84.11621248  0.000210\n41.67010486  -0.003354\n20.84027636  0.054507\n13.11752590  -0.185677\n7.96834211  0.113600\n4.08681185  0.286879\n2.29416473  0.386568\n1.21038981  0.304256\n0.60503887  0.104511\n0.23373223  0.008916\n0.09054830  -0.000333\n0.03498335  0.000208\nCu   p\n84.11621248  0.000004\n41.67010486  0.000359\n20.84027636  -0.009409\n13.11752590  0.035750\n7.96834211  -0.025333\n4.08681185  -0.064167\n2.29416473  -0.086609\n1.21038981  -0.086359\n0.60503887  0.027529\n0.23373223  0.324015\n0.09054830  0.541358\n0.03498335  0.260105\nCu   p\n84.11621248  -0.000267\n41.67010486  -0.000064\n20.84027636  0.047925\n13.11752590  -0.277144\n7.96834211  0.331958\n4.08681185  0.774366\n2.29416473  -0.100864\n1.21038981  -0.807332\n0.60503887  -0.321021\n0.23373223  0.668842\n0.09054830  0.367628\n0.03498335  -0.000935\nCu   p\n84.11621248  0.000057\n41.67010486  -0.001547\n20.84027636  0.089243\n13.11752590  -0.635320\n7.96834211  1.278388\n4.08681185  0.622329\n2.29416473  -1.509876\n1.21038981  -0.580496\n0.60503887  1.497693\n0.23373223  -0.085087\n0.09054830  -0.662473\n0.03498335  0.018623\nCu   p\n0.03498335  1.0\nCu   p\n0.01351582  1.0\nCu   d\n85.06963135  0.000306\n37.22826442  -0.006190\n15.61164981  0.135912\n9.50636668  0.057336\n5.30208049  0.240495\n2.49612499  0.317037\n1.13949453  0.297910\n0.51100337  0.208077\n0.23049700  0.090388\n0.11275594  0.026692\nCu   d\n85.06963135  -0.000067\n37.22826442  0.005894\n15.61164981  -0.160149\n9.50636668  -0.064490\n5.30208049  -0.378253\n2.49612499  -0.223915\n1.13949453  0.192556\n0.51100337  0.406310\n0.23049700  0.288029\n0.11275594  0.137167\nCu   d\n85.06963135  0.000676\n37.22826442  0.002685\n15.61164981  -0.164508\n9.50636668  -0.124255\n5.30208049  -0.491432\n2.49612499  0.308336\n1.13949453  0.656459\n0.51100337  -0.049831\n0.23049700  -0.426374\n0.11275594  -0.340335\nCu   d\n0.11275594  1.0\nCu   d\n0.05515864  1.0\nCu   f\n5.302569  1.0\nCu   f\n1.403579  1.0\nCu   f\n0.37152444  1.0\nCu   g\n4.659861  1.0\nCu   g\n1.23345551  1.0\n",
"vqz": "Cu   s\n56.69692001  0.003858\n20.17034480  -1.511163\n16.89311889  5.262467\n14.81117613  -4.140408\n6.02025146  0.066973\n2.45829434  0.590390\n1.29773244  0.435000\n0.73258474  0.171005\n0.29609660  0.014654\n0.13350445  -0.001059\n0.05975279  0.002343\n0.02776170  0.000072\nCu   s\n56.69692001  -0.000329\n20.17034480  0.271255\n16.89311889  -0.991333\n14.81117613  0.803090\n6.02025146  -0.009798\n2.45829434  -0.162788\n1.29773244  -0.157463\n0.73258474  -0.146178\n0.29609660  0.068557\n0.13350445  0.452860\n0.05975279  0.498900\n0.02776170  0.138340\nCu   s\n56.69692001  -0.002551\n20.17034480  1.129230\n16.89311889  -4.208771\n14.81117613  3.504395\n6.02025146  -0.310068\n2.45829434  -0.948573\n1.29773244  0.107692\n0.73258474  0.283225\n0.29609660  0.768789\n0.13350445  0.404068\n0.05975279  -0.499020\n0.02776170  -0.540161\nCu   s\n56.69692001  0.007574\n20.17034480  -2.354030\n16.89311889  8.801928\n14.81117613  -7.424941\n6.02025146  1.124887\n2.45829434  1.860663\n1.29773244  -1.702448\n0.73258474  -0.943294\n0.29609660  0.405131\n0.13350445  1.184629\n0.05975279  -0.326690\n0.02776170  -0.642304\nCu   s\n56.69692001  0.007778\n20.17034480  -3.004154\n16.89311889  12.239766\n14.81117613  -11.033489\n6.02025146  3.580468\n2.45829434  -0.483578\n1.29773244  -3.918947\n0.73258474  3.017896\n0.29609660  1.202344\n0.13350445  -1.805167\n0.05975279  -0.196904\n0.02776170  0.841489\nCu   s\n0.02776170  1.0\nCu   s\n0.01289834  1.0\nCu   p\n84.11621248  0.000210\n41.67010486  -0.003354\n20.84027636  0.054507\n13.11752590  -0.185677\n7.96834211  0.113600\n4.08681185  0.286879\n2.29416473  0.386568\n1.21038981  0.304256\n0.60503887  0.104511\n0.23373223  0.008916\n0.09054830  -0.000333\n0.03498335  0.000208\nCu   p\n84.11621248  0.000004\n41.67010486  0.000359\n20.84027636  -0.009409\n13.11752590  0.035750\n7.96834211  -0.025333\n4.08681185  -0.064167\n2.29416473  -0.086609\n1.21038981  -0.086359\n0.60503887  0.027529\n0.23373223  0.324015\n0.09054830  0.541358\n0.03498335  0.260105\nCu   p\n84.11621248  -0.000097\n41.67010486  -0.001093\n20.84027636  0.054854\n13.11752590  -0.302416\n7.96834211  0.370400\n4.08681185  0.781500\n2.29416473  -0.133515\n1.21038981  -0.829877\n0.60503887  -0.276498\n0.23373223  0.679878\n0.09054830  0.342509\n0.03498335  0.000334\nCu   p\n84.11621248  0.000342\n41.67010486  -0.003336\n20.84027636  0.098476\n13.11752590  -0.655108\n7.96834211  1.275801\n4.08681185  0.700436\n2.29416473  -1.674683\n1.21038981  -0.445629\n0.60503887  1.497855\n0.23373223  -0.162223\n0.09054830  -0.632066\n0.03498335  0.018744\nCu   p\n84.11621248  0.004681\n41.67010486  -0.030582\n20.84027636  0.124236\n13.11752590  0.217780\n7.96834211  -1.536679\n4.08681185  1.170732\n2.29416473  0.932627\n1.21038981  -1.845524\n0.60503887  0.707649\n0.23373223  0.494903\n0.09054830  -0.575064\n0.03498335  0.021878\nCu   p\n0.03498335  1.0\nCu   p\n0.01351582  1.0\nCu   d\n85.06963135  0.000306\n37.22826442  -0.006190\n15.61164981  0.135912\n9.50636668  0.057336\n5.30208049  0.240495\n2.49612499  0.317037\n1.13949453  0.297910\n0.51100337  0.208077\n0.23049700  0.090388\n0.11275594  0.026692\nCu   d\n85.06963135  -0.000040\n37.22826442  0.005773\n15.61164981  -0.159536\n9.50636668  -0.066820\n5.30208049  -0.377892\n2.49612499  -0.225348\n1.13949453  0.197365\n0.51100337  0.405430\n0.23049700  0.287219\n0.11275594  0.134596\nCu   d\n85.06963135  0.000844\n37.22826442  0.001909\n15.61164981  -0.161123\n9.50636668  -0.138816\n5.30208049  -0.495349\n2.49612499  0.338929\n1.13949453  0.642294\n0.51100337  -0.062501\n0.23049700  -0.424292\n0.11275594  -0.330264\nCu   d\n85.06963135  0.004172\n37.22826442  -0.012359\n15.61164981  -0.197125\n9.50636668  -0.584626\n5.30208049  0.008748\n2.49612499  1.205337\n1.13949453  -0.519891\n0.51100337  -0.635552\n0.23049700  0.306963\n0.11275594  0.434075\nCu   d\n0.11275594  1.0\nCu   d\n0.05515864  1.0\nCu   f\n6.935430  1.0\nCu   f\n2.307750  1.0\nCu   f\n0.767897  1.0\nCu   f\n0.25551545  1.0\nCu   g\n6.503244  1.0\nCu   g\n2.204905  1.0\nCu   g\n0.74756629  1.0\nCu   h\n5.193885  1.0\nCu   h\n1.76097081  1.0\n",
"v5z": "Cu   s\n56.69692001  0.003858\n20.17034480  -1.511163\n16.89311889  5.262467\n14.81117613  -4.140408\n6.02025146  0.066973\n2.45829434  0.590390\n1.29773244  0.435000\n0.73258474  0.171005\n0.29609660  0.014654\n0.13350445  -0.001059\n0.05975279  0.002343\n0.02776170  0.000072\nCu   s\n56.69692001  -0.000329\n20.17034480  0.271255\n16.89311889  -0.991333\n14.81117613  0.803090\n6.02025146  -0.009798\n2.45829434  -0.162788\n1.29773244  -0.157463\n0.73258474  -0.146178\n0.29609660  0.068557\n0.13350445  0.452860\n0.05975279  0.498900\n0.02776170  0.138340\nCu   s\n56.69692001  -0.002358\n20.17034480  1.104526\n16.89311889  -4.130164\n14.81117613  3.444284\n6.02025146  -0.299448\n2.45829434  -0.952535\n1.29773244  0.100979\n0.73258474  0.292726\n0.29609660  0.765266\n0.13350445  0.403358\n0.05975279  -0.497054\n0.02776170  -0.541022\nCu   s\n56.69692001  0.006881\n20.17034480  -2.273066\n16.89311889  8.560137\n14.81117613  -7.250641\n6.02025146  1.107881\n2.45829434  1.853996\n1.29773244  -1.672916\n0.73258474  -0.967352\n0.29609660  0.409748\n0.13350445  1.184189\n0.05975279  -0.322760\n0.02776170  -0.645933\nCu   s\n56.69692001  -0.000610\n20.17034480  0.302320\n16.89311889  -1.271200\n14.81117613  1.166556\n6.02025146  -0.402716\n2.45829434  0.085861\n1.29773244  0.387684\n0.73258474  -0.315575\n0.29609660  -0.118207\n0.13350445  0.185086\n0.05975279  0.018255\n0.02776170  -0.085228\nCu   s\n20.17034480  -2.797576\n16.89311889  11.816908\n14.81117613  -10.867055\n6.02025146  3.764160\n2.45829434  -0.797876\n1.29773244  -3.628299\n0.73258474  2.942204\n0.29609660  1.130360\n0.13350445  -1.751635\n0.05975279  -0.179512\n0.02776170  0.813274\nCu   s\n0.02776170  1.0\nCu   s\n0.01289834  1.0\nCu   p\n84.11621248  0.000210\n41.67010486  -0.003354\n20.84027636  0.054507\n13.11752590  -0.185677\n7.96834211  0.113600\n4.08681185  0.286879\n2.29416473  0.386568\n1.21038981  0.304256\n0.60503887  0.104511\n0.23373223  0.008916\n0.09054830  -0.000333\n0.03498335  0.000208\nCu   p\n84.11621248  0.000004\n41.67010486  0.000359\n20.84027636  -0.009409\n13.11752590  0.035750\n7.96834211  -0.025333\n4.08681185  -0.064167\n2.29416473  -0.086609\n1.21038981  -0.086359\n0.60503887  0.027529\n0.23373223  0.324015\n0.09054830  0.541358\n0.03498335  0.260105\nCu   p\n84.11621248  -0.000142\n41.67010486  -0.000832\n20.84027636  0.053682\n13.11752590  -0.301737\n7.96834211  0.374880\n4.08681185  0.767027\n2.29416473  -0.113274\n1.21038981  -0.849697\n0.60503887  -0.266897\n0.23373223  0.686972\n0.09054830  0.335395\n0.03498335  0.000674\nCu   p\n84.11621248  0.000503\n41.67010486  -0.004296\n20.84027636  0.108683\n13.11752590  -0.718104\n7.96834211  1.426390\n4.08681185  0.548294\n2.29416473  -1.631251\n1.21038981  -0.398157\n0.60503887  1.467558\n0.23373223  -0.172798\n0.09054830  -0.617095\n0.03498335  0.018604\nCu   p\n84.11621248  -0.005905\n41.67010486  0.039088\n20.84027636  -0.137019\n13.11752590  -0.535440\n7.96834211  2.701329\n4.08681185  -2.050584\n2.29416473  -1.489687\n1.21038981  3.131002\n0.60503887  -1.307329\n0.23373223  -0.725798\n0.09054830  0.919122\n0.03498335  -0.035439\nCu   p\n84.11621248  -0.028184\n41.67010486  0.194527\n20.84027636  -1.260770\n13.11752590  2.227599\n7.96834211  0.966851\n4.08681185  -5.511763\n2.29416473  5.766233\n1.21038981  -1.958891\n0.60503887  -1.020856\n0.23373223  1.717681\n0.09054830  -1.035140\n0.03498335  0.020266\nCu   p\n0.03498335  1.0\nCu   p\n0.01351582  1.0\nCu   d\n85.06963135  0.000306\n37.22826442  -0.006190\n15.61164981  0.135912\n9.50636668  0.057336\n5.30208049  0.240495\n2.49612499  0.317037\n1.13949453  0.297910\n0.51100337  0.208077\n0.23049700  0.090388\n0.11275594  0.026692\nCu   d\n85.06963135  -0.000046\n37.22826442  0.005810\n15.61164981  -0.159971\n9.50636668  -0.066437\n5.30208049  -0.378956\n2.49612499  -0.225803\n1.13949453  0.199890\n0.51100337  0.405780\n0.23049700  0.285705\n0.11275594  0.133589\nCu   d\n85.06963135  0.000874\n37.22826442  0.001741\n15.61164981  -0.159290\n9.50636668  -0.145005\n5.30208049  -0.488250\n2.49612499  0.337221\n1.13949453  0.643453\n0.51100337  -0.065982\n0.23049700  -0.424254\n0.11275594  -0.329679\nCu   d\n85.06963135  0.004690\n37.22826442  -0.015049\n15.61164981  -0.173695\n9.50636668  -0.646715\n5.30208049  0.066255\n2.49612499  1.193053\n1.13949453  -0.543041\n0.51100337  -0.610410\n0.23049700  0.305760\n0.11275594  0.424949\nCu   d\n85.06963135  0.006608\n37.22826442  -0.021274\n15.61164981  -0.332305\n9.50636668  -1.141439\n5.30208049  2.024099\n2.49612499  -0.498219\n1.13949453  -1.117101\n0.51100337  1.291399\n0.23049700  -0.118137\n0.11275594  -0.542595\nCu   d\n0.11275594  1.0\nCu   d\n0.05515864  1.0\nCu   f\n9.373302  1.0\nCu   f\n3.620100  1.0\nCu   f\n1.398131  1.0\nCu   f\n0.539977  1.0\nCu   f\n0.20854638  1.0\nCu   g\n8.598165  1.0\nCu   g\n3.402534  1.0\nCu   g\n1.346472  1.0\nCu   g\n0.53283430  1.0\nCu   h\n7.609711  1.0\nCu   h\n2.905585  1.0\nCu   h\n1.10942769  1.0\nCu   i\n5.875378  1.0\nCu   i\n2.24337166  1.0\n"
}
}

==> data/dissociation_energy.csv <==
method,pseudopotential,system,basis,BE,BEerr,SHCIBE
AFQMC(MD),trail,TiO,vtz,0.24929999999999095,0.001183215956619923,0.24920000000000184
AFQMC(MD),trail,VO,vqz,0.2441999999999922,0.0015684387141358122,0.24381173599999784
AFQMC(MD),trail,VO,v5z,0.2462000000000017,0.0015684387141358122,0.24439381719999176
AFQMC(MD),trail,CrO,vdz,0.16089999999999804,0.0013490737563232038,0.1650899999999922
AFQMC(MD),trail,CrO,vtz,0.16849999999999454,0.001708800749063506,0.17072999999999186
AFQMC(MD),trail,CrO,vqz,0.16799999999999216,0.002009975124224178,0.17305600000001675
AFQMC(MD),trail,CrO,v5z,0.17169999999998709,0.002256102834535696,0.17424681640000014
AFQMC(MD),trail,MnO,vdz,0.12770000000000434,0.0016155494421403512,0.12700000000000955
AFQMC(MD),trail,MnO,vtz,0.13989999999999725,0.0017916472867168915,0.13859999999999673
AFQMC(MD),trail,VO,vtz,0.23870000000000854,0.0015748015748023622,0.23925999999998734
AFQMC(MD),trail,MnO,vqz,0.13930000000000575,0.0019519221295943132,0.14297125940001365
AFQMC(MD),trail,FeO,vdz,0.1342999999999961,0.0012845232578665132,0.13661999999999352
AFQMC(MD),trail,FeO,vtz,0.1507000000000005,0.0017146428199482247,0.1512400000000298
AFQMC(MD),trail,FeO,vqz,0.15500000000000114,0.0017804493814764855,0.15551220000000401
AFQMC(MD),trail,FeO,v5z,0.15489999999999782,0.0018547236990991405,0.15671194910001418
AFQMC(MD),trail,CuO,vdz,0.10790000000000076,0.0017832554500127008,0.1048799999999801
AFQMC(MD),trail,CuO,vtz,0.1139999999999759,0.0020904544960366877,0.1061199999999758
AFQMC(MD),trail,CuO,vqz,0.1120000000000232,0.002343074902771996,0.10873419999998646
AFQMC(MD),trail,CuO,v5z,0.11050000000000182,0.0025690465157330263,0.10987829589996068
AFQMC(MD),trail,MnO,v5z,0.14359999999999218,0.0017804493814764855,0.1437744293000094
AFQMC(MD),trail,VO,vdz,0.22639999999999816,0.0012845232578665132,0.2268499999999989
AFQMC(MD),trail,TiO,vdz,0.2421999999999969,0.0010862780491200216,0.23945000000000505
AFQMC(MD),trail,TiO,vqz,0.2533000000000101,0.001374772708486752,0.25339785999999265
AFQMC(MD),trail,TiO,v5z,0.2567999999999984,0.0016763054614240206,0.2544431052000107
AFQMC(MD),trail,ScO,vtz,0.252200000000002,0.0017804493814764855,0.2508100000000084
AFQMC(MD),trail,ScO,vqz,0.2557000000000045,0.002009975124224178,0.2553638100000057
AFQMC(MD),trail,ScO,v5z,0.25849999999999795,0.0016401219466856724,0.2568409609
AFQMC(MD),trail,ScO,vdz,0.24399999999999974,0.0017720045146669351,0.2419399999999996
B3LYP,trail,TiO,cbs,0.24081698211767846,0.0,0.25541538404372943
B3LYP,trail,VO,cbs,0.22074742958788815,0.0,0.2449034759017508
B3LYP,trail,MnO,cbs,0.1280786330140984,0.0,0.1445263194790698
B3LYP,trail,FeO,cbs,0.1392904687715486,0.0,0.1578681358434153
B3LYP,trail,CuO,cbs,0.09944952239757754,0.0,0.11098908423252853
B3LYP,trail,CrO,cbs,0.144071564046655,0.0,0.17539369025220708
B3LYP,trail,ScO,cbs,0.2446320837821645,0.0,0.2583427117185693
CISD,trail,FeO,vqz,0.05266611839940083,0.0,0.15551220000000401
CISD,trail,ScO,v5z,0.19381473997850665,0.0,0.2568409609
CISD,trail,TiO,v5z,0.1801728884410494,0.0,0.2544431052000107
CISD,trail,VO,v5z,0.13900505094477467,0.0,0.24439381719999176
CISD,trail,FeO,v5z,0.05204057373006776,0.0,0.15671194910001418
CISD,trail,MnO,v5z,0.056890459936340676,0.0,0.1437744293000094
CISD,trail,CuO,v5z,0.037657823303476334,0.0,0.10987829589996068
CISD,trail,MnO,vqz,0.05719758737278369,0.0,0.14297125940001365
CISD,trail,CrO,v5z,0.05320051048279595,0.0,0.17424681640000014
CISD,trail,CrO,vqz,0.05409056910194465,0.0,0.17305600000001675
CISD,trail,CuO,vqz,0.038512238414199366,0.0,0.10873419999998646
CISD,trail,TiO,vqz,0.18004160547363313,0.0,0.25339785999999265
CISD,trail,CrO,vdz,0.06306984524567838,0.0,0.1650899999999922
CISD,trail,MnO,vdz,0.059233503284886524,0.0,0.12700000000000955
CISD,trail,FeO,vdz,0.05458468022501961,0.0,0.13661999999999352
CISD,trail,TiO,vdz,0.18126742252636066,0.0,0.23945000000000505
CISD,trail,ScO,vdz,0.19286502471070574,0.0,0.2419399999999996
CISD,trail,CuO,vdz,0.04850577293890978,0.0,0.1048799999999801
CISD,trail,VO,vdz,0.1424679022472759,0.0,0.2268499999999989
CISD,trail,ScO,vtz,0.1915980474222465,0.0,0.2508100000000084
CISD,trail,VO,vqz,0.13925349337432635,0.0,0.24381173599999784
CISD,trail,VO,vtz,0.1389009884105974,0.0,0.23925999999998734
CISD,trail,CrO,vtz,0.055602991351150884,0.0,0.17072999999999186
CISD,trail,MnO,vtz,0.05709208423765232,0.0,0.13859999999999673
CISD,trail,FeO,vtz,0.05314136873988673,0.0,0.1512400000000298
CISD,trail,CuO,vtz,0.04005259158137165,0.0,0.1061199999999758
CISD,trail,ScO,vqz,0.19351644903615292,0.0,0.2553638100000057
CISD,trail,TiO,vtz,0.17902455481277002,0.0,0.24920000000000184
DMC(SD),trail,FeO,cbs,0.1416040441175994,0.0013396640327309798,0.1578681358434153
DMC(SD),trail,TiO,cbs,0.25682320205878284,0.00042354298769586255,0.25541538404372943
DMC(SD),trail,VO,cbs,0.2315588566666236,0.0009619265531040166,0.2449034759017508
DMC(SD),trail,CrO,cbs,0.14443830029406968,0.0010372168214894302,0.17539369025220708
DMC(SD),trail,MnO,cbs,0.12877103529402234,0.0012967622733327546,0.1445263194790698
DMC(SD),trail,ScO,cbs,0.2543421339215399,0.0002855609963176768,0.2583427117185693
DMC(SD),trail,CuO,cbs,0.09832766666650627,0.001579389976195119,0.11098908423252853
DMRG,trail,CuO,vdz,0.10460200000002827,0.0,0.1048799999999801
DMRG,trail,TiO,vdz,0.2397229999999979,0.0,0.23945000000000505
DMRG,trail,CrO,vdz,0.16490299999999536,0.0,0.1650899999999922
DMRG,trail,FeO,vdz,0.135942,0.0,0.13661999999999352
DMRG,trail,MnO,vdz,0.1268479999999954,0.0,0.12700000000000955
DMRG,trail,VO,vdz,0.22677600000000095,0.0,0.2268499999999989
DMRG,trail,ScO,vdz,0.2422140000000041,0.0,0.2419399999999996
GF2,trail,ScO,vtz,0.22789999999999824,0.0,0.2508100000000084
GF2,trail,ScO,vqz,0.2314000000000007,0.0,0.2553638100000057
GF2,trail,TiO,vdz,0.20669999999999789,0.0,0.23945000000000505
GF2,trail,TiO,vtz,0.2147999999999968,0.0,0.24920000000000184
GF2,trail,TiO,vqz,0.21629999999998967,0.0,0.25339785999999265
GF2,trail,VO,vdz,0.19819999999999996,0.0,0.2268499999999989
GF2,trail,ScO,vdz,0.21930000000000405,0.0,0.2419399999999996
GF2,trail,CuO,vqz,,,
GF2,trail,VO,vtz,0.20520000000000493,0.0,0.23925999999998734
GF2,trail,VO,vqz,0.21529999999998492,0.0,0.24381173599999784
GF2,trail,CrO,vdz,0.09999999999999433,0.0,0.1650899999999922
GF2,trail,CrO,vtz,0.1021000000000072,0.0,0.17072999999999186
GF2,trail,CrO,vqz,0.10569999999998457,0.0,0.17305600000001675
GF2,trail,MnO,vdz,0.09359999999999502,0.0,0.12700000000000955
GF2,trail,MnO,vtz,0.0992999999999995,0.0,0.13859999999999673
GF2,trail,FeO,vdz,0.08809999999999718,0.0,0.13661999999999352
GF2,trail,FeO,vtz,0.09209999999998786,0.0,0.1512400000000298
GF2,trail,FeO,vqz,0.10209999999997876,0.0,0.15551220000000401
GF2,trail,CuO,vtz,,,
GF2,trail,CuO,vdz,,,
HF,trail,ScO,vdz,0.12172404959283513,0.0,0.2419399999999996
HF,trail,CuO,v5z,0.02604694932881557,0.0,0.10987829589996068
HF,trail,ScO,v5z,0.1254097404938932,0.0,0.2568409609
HF,trail,TiO,v5z,0.10189051457676612,0.0,0.2544431052000107
HF,trail,VO,v5z,0.059358756007966924,0.0,0.24439381719999176
HF,trail,CrO,v5z,-0.024355337871796227,0.0,0.17424681640000014
HF,trail,MnO,v5z,-0.028698545809135112,0.0,0.1437744293000094
HF,trail,FeO,v5z,-0.02219702844712401,0.0,0.15671194910001418
HF,trail,CuO,vqz,0.025957349155106613,0.0,0.10873419999998646
HF,trail,FeO,vqz,-0.02233514451108931,0.0,0.15551220000000401
HF,trail,MnO,vqz,-0.0288445050862407,0.0,0.14297125940001365
HF,trail,CrO,vqz,-0.024739012061075986,0.0,0.17305600000001675
HF,trail,TiO,vqz,0.10172927479135296,0.0,0.25339785999999265
HF,trail,ScO,vqz,0.1252828333113314,0.0,0.2553638100000057
HF,trail,VO,vqz,0.059160774830289135,0.0,0.24381173599999784
HF,trail,FeO,vtz,-0.023112779828124985,0.0,0.1512400000000298
HF,trail,TiO,vdz,0.09832516720311446,0.0,0.23945000000000505
HF,trail,VO,vdz,0.05405374506811711,0.0,0.2268499999999989
HF,trail,CrO,vdz,-0.030719534233853093,0.0,0.1650899999999922
HF,trail,MnO,vdz,-0.033206486106081456,0.0,0.12700000000000955
HF,trail,CuO,vtz,0.02559422649940757,0.0,0.1061199999999758
HF,trail,CuO,vdz,0.02352922489151865,0.0,0.1048799999999801
HF,trail,FeO,vdz,-0.02686270165062865,0.0,0.13661999999999352
HF,trail,ScO,vtz,0.12449059745495104,0.0,0.2508100000000084
HF,trail,TiO,vtz,0.10101976034778204,0.0,0.24920000000000184
HF,trail,VO,vtz,0.05804230950921864,0.0,0.23925999999998734
HF,trail,CrO,vtz,-0.02642390148957929,0.0,0.17072999999999186
HF,trail,MnO,vtz,-0.029729252382196588,0.0,0.13859999999999673
HF+RPA,trail,TiO,vtz,0.2061350000000033,0.0,0.24920000000000184
HF+RPA,trail,CrO,vtz,0.08212699999999984,0.0,0.17072999999999186
HF+RPA,trail,VO,vtz,0.1806930000000051,0.0,0.23925999999998734
HF+RPA,trail,ScO,vtz,0.216865999999996,0.0,0.2508100000000084
HF+RPA,trail,FeO,vtz,0.08280600000003346,0.0,0.1512400000000298
HF+RPA,trail,MnO,vtz,0.07973000000001207,0.0,0.13859999999999673
HSE06,trail,TiO,cbs,0.25561360093041685,0.0,0.25541538404372943
HSE06,trail,VO,cbs,0.2307676225930777,0.0,0.2449034759017508
HSE06,trail,ScO,cbs,0.250316131501755,0.0,0.2583427117185693
HSE06,trail,MnO,cbs,0.13048475747233113,0.0,0.1445263194790698
HSE06,trail,FeO,cbs,0.14001338326127666,0.0,0.1578681358434153
HSE06,trail,CuO,cbs,0.09895756858384176,0.0,0.11098908423252853
HSE06,trail,CrO,cbs,0.12961937176176264,0.0,0.17539369025220708
HSE06+RPA,trail,ScO,vtz,0.2418599999999955,0.0,0.2508100000000084
HSE06+RPA,trail,MnO,vtz,0.13079399999999453,0.0,0.13859999999999673
HSE06+RPA,trail,CrO,vtz,0.15324199999999166,0.0,0.17072999999999186
HSE06+RPA,trail,VO,vtz,0.2311910000000097,0.0,0.23925999999998734
HSE06+RPA,trail,FeO,vtz,0.1422550000000058,0.0,0.1512400000000298
HSE06+RPA,trail,TiO,vtz,0.18498400000000004,0.0,0.24920000000000184
LDA,trail,TiO,cbs,0.2859886279427428,0.0,0.25541538404372943
LDA,trail,VO,cbs,0.3316397905082482,0.0,0.2449034759017508
LDA,trail,ScO,cbs,0.326964024938853,0.0,0.2583427117185693
LDA,trail,MnO,cbs,0.21837994708816666,0.0,0.1445263194790698
LDA,trail,FeO,cbs,0.23183393044411105,0.0,0.1578681358434153
LDA,trail,CuO,cbs,0.1530665021971913,0.0,0.11098908423252853
LDA,trail,CrO,cbs,0.2143265627549198,0.0,0.17539369025220708
MRLCC,trail,VO,vqz,0.2339144809999993,0.0,0.24381173599999784
MRLCC,trail,ScO,vdz,0.2373188409999969,0.0,0.2419399999999996
MRLCC,trail,ScO,v5z,0.2431344300000049,0.0,0.2568409609
MRLCC,trail,MnO,v5z,0.12032662000000015,0.0,0.1437744293000094
MRLCC,trail,FeO,v5z,0.1245819340000196,0.0,0.15671194910001418
MRLCC,trail,CuO,v5z,0.09465622700000154,0.0,0.10987829589996068
MRLCC,trail,CrO,v5z,0.1753446729999979,0.0,0.17424681640000014
MRLCC,trail,TiO,vdz,0.2305130720000079,0.0,0.23945000000000505
MRLCC,trail,VO,vdz,0.21976948300000745,0.0,0.2268499999999989
MRLCC,trail,CrO,vtz,0.158439639000008,0.0,0.17072999999999186
MRLCC,trail,TiO,v5z,0.2444155269999868,0.0,0.2544431052000107
MRLCC,trail,CuO,vtz,0.09331478999999376,0.0,0.1061199999999758
MRLCC,trail,MnO,vtz,0.11709430099999453,0.0,0.13859999999999673
MRLCC,trail,ScO,vtz,0.23882341900000625,0.0,0.2508100000000084
MRLCC,trail,TiO,vtz,0.24012926100000695,0.0,0.24920000000000184
MRLCC,trail,VO,vtz,0.23086384100000146,0.0,0.23925999999998734
MRLCC,trail,CrO,vqz,0.16319122899999172,0.0,0.17305600000001675
MRLCC,trail,CuO,vqz,0.09457279000000084,0.0,0.10873419999998646
MRLCC,trail,FeO,vqz,0.12531816000000615,0.0,0.15551220000000401
MRLCC,trail,MnO,vqz,0.11890594599999815,0.0,0.14297125940001365
MRLCC,trail,FeO,vtz,0.12304859399998234,0.0,0.1512400000000298
MRLCC,trail,VO,v5z,0.2334697529999943,0.0,0.24439381719999176
MRLCC,trail,ScO,vqz,0.2423591000000016,0.0,0.2553638100000057
MRLCC,trail,FeO,vdz,0.1329538460000208,0.0,0.13661999999999352
MRLCC,trail,CuO,vdz,0.09316576899996676,0.0,0.1048799999999801
MRLCC,trail,CrO,vdz,0.15342910900000106,0.0,0.1650899999999922
MRLCC,trail,TiO,vqz,0.24340698900000746,0.0,0.25339785999999265
MRLCC,trail,MnO,vdz,0.10755076899999948,0.0,0.12700000000000955
PBE,trail,VO,cbs,0.2799201482624767,0.0,0.2449034759017508
PBE,trail,CrO,cbs,0.17229896145403245,0.0,0.17539369025220708
PBE,trail,CuO,cbs,0.12212208120021728,0.0,0.11098908423252853
PBE,trail,FeO,cbs,0.18946110223407686,0.0,0.1578681358434153
PBE,trail,MnO,cbs,0.17994116798026027,0.0,0.1445263194790698
PBE,trail,TiO,cbs,0.2871843431667429,0.0,0.25541538404372943
PBE,trail,ScO,cbs,0.2815606265071509,0.0,0.2583427117185693
QSGW,trail,VO,vtz,0.22580500000000825,0.0,0.23925999999998734
QSGW,trail,CrO,vtz,0.14023299999999495,0.0,0.17072999999999186
QSGW,trail,TiO,vtz,0.2358470000000068,0.0,0.24920000000000184
QSGW,trail,MnO,vtz,0.1359290000000044,0.0,0.13859999999999673
QSGW,trail,FeO,vtz,0.13630299999999804,0.0,0.1512400000000298
QSGW,trail,ScO,vtz,0.2358550000000008,0.0,0.2508100000000084
SCAN,trail,CuO,cbs,0.11707472670707375,0.0,0.11098908423252853
SCAN,trail,FeO,cbs,0.1659032240820295,0.0,0.1578681358434153
SCAN,trail,MnO,cbs,0.15123392832846605,0.0,0.1445263194790698
SCAN,trail,ScO,cbs,0.2642437429954683,0.0,0.2583427117185693
SCAN,trail,CrO,cbs,0.13874922033980394,0.0,0.17539369025220708
SCAN,trail,VO,cbs,0.23355014585300185,0.0,0.2449034759017508
SCAN,trail,TiO,cbs,0.2608732077580527,0.0,0.25541538404372943
SEET(FCI/GF2),trail,CrO,vdz,0.16850000000000875,0.0,0.1650899999999922
SEET(FCI/GF2),trail,CuO,vdz,,,
SEET(FCI/GF2),trail,FeO,vqz,0.148900000000026,0.0,0.15551220000000401
SEET(FCI/GF2),trail,FeO,vtz,0.14860000000001605,0.0,0.1512400000000298
SEET(FCI/GF2),trail,FeO,vdz,0.13289999999997806,0.0,0.13661999999999352
SEET(FCI/GF2),trail,CrO,vqz,0.1646999999999963,0.0,0.17305600000001675
SEET(FCI/GF2),trail,VO,vqz,0.24149999999998786,0.0,0.24381173599999784
SEET(FCI/GF2),trail,CuO,vtz,,,
SEET(FCI/GF2),trail,VO,vtz,0.2442999999999955,0.0,0.23925999999998734
SEET(FCI/GF2),trail,TiO,vqz,0.2572499999999991,0.0,0.25339785999999265
SEET(FCI/GF2),trail,TiO,vtz,0.25139999999998963,0.0,0.24920000000000184
SEET(FCI/GF2),trail,TiO,vdz,0.2386999999999944,0.0,0.23945000000000505
SEET(FCI/GF2),trail,ScO,vqz,0.25080000000000524,0.0,0.2553638100000057
SEET(FCI/GF2),trail,ScO,vtz,0.24859999999999616,0.0,0.2508100000000084
SEET(FCI/GF2),trail,ScO,vdz,0.23860000000000525,0.0,0.2419399999999996
SEET(FCI/GF2),trail,VO,vdz,0.2296000000000049,0.0,0.2268499999999989
SEET(FCI/GF2),trail,CuO,vqz,,,
SHCI,trail,ScO,vdz,0.2419399999999996,9.920146974717664e-06,0.2419399999999996
SHCI,trail,FeO,v5z,0.15671194910001418,1.000196000791845e-05,0.15671194910001418
SHCI,trail,CuO,v5z,0.10987829589996068,1.005686949303808e-05,0.10987829589996068
SHCI,trail,VO,vdz,0.2268499999999989,2.7301946377502103e-05,0.2268499999999989
SHCI,trail,CrO,vdz,0.1650899999999922,2.4451462123971242e-06,0.1650899999999922
SHCI,trail,TiO,vdz,0.23945000000000505,7.137261379548882e-07,0.23945000000000505
SHCI,trail,FeO,vdz,0.13661999999999352,5.442474804718897e-06,0.13661999999999352
SHCI,trail,MnO,vdz,0.12700000000000955,1.0010391400939327e-05,0.12700000000000955
SHCI,trail,MnO,v5z,0.1437744293000094,1.0000120049279407e-05,0.1437744293000094
SHCI,trail,CrO,v5z,0.17424681640000014,1e-05,0.17424681640000014
SHCI,trail,VO,v5z,0.24439381719999176,1e-05,0.24439381719999176
SHCI,trail,ScO,v5z,0.2568409609,1e-05,0.2568409609
SHCI,trail,CuO,vqz,0.10873419999998646,2.2808684749454542e-05,0.10873419999998646
SHCI,trail,FeO,vqz,0.15551220000000401,1.98465639343439e-05,0.15551220000000401
SHCI,trail,MnO,vqz,0.14297125940001365,1.1813255266860193e-05,0.14297125940001365
SHCI,trail,CrO,vqz,0.17305600000001675,1.1322371659683321e-05,0.17305600000001675
SHCI,trail,VO,vqz,0.24381173599999784,1.5106160994772964e-05,0.24381173599999784
SHCI,trail,TiO,v5z,0.2544431052000107,1e-05,0.2544431052000107
SHCI,trail,ScO,vqz,0.2553638100000057,1.1372818472129065e-05,0.2553638100000057
SHCI,trail,CuO,vtz,0.1061199999999758,1.7261451271547245e-06,0.1061199999999758
SHCI,trail,FeO,vtz,0.1512400000000298,2.0008149364696374e-05,0.1512400000000298
SHCI,trail,MnO,vtz,0.13859999999999673,2.002448750904752e-05,0.13859999999999673
SHCI,trail,CrO,vtz,0.17072999999999186,1.9905042175288147e-05,0.17072999999999186
SHCI,trail,VO,vtz,0.23925999999998734,2.0025840531673074e-05,0.23925999999998734
SHCI,trail,TiO,vtz,0.24920000000000184,1.990338385802776e-05,0.24920000000000184
SHCI,trail,ScO,vtz,0.2508100000000084,9.960388747433503e-06,0.2508100000000084
SHCI,trail,TiO,vqz,0.25339785999999265,1.1541823945980115e-05,0.25339785999999265
SHCI,trail,CuO,vdz,0.1048799999999801,3.7788761556843848e-06,0.1048799999999801
UCCSD,trail,FeO,vtz,0.12473211176322252,0.0,0.1512400000000298
UCCSD,trail,TiO,vdz,0.2155034650644012,0.0,0.23945000000000505
UCCSD,trail,CrO,vqz,0.13816861360851362,0.0,0.17305600000001675
UCCSD,trail,CrO,vtz,0.1365318189453717,0.0,0.17072999999999186
UCCSD,trail,VO,v5z,0.209628348395114,0.0,0.24439381719999176
UCCSD,trail,CuO,v5z,0.09563455519628404,0.0,0.10987829589996068
UCCSD,trail,VO,vtz,0.20562506045537526,0.0,0.23925999999998734
UCCSD,trail,CuO,vtz,0.09379636111330568,0.0,0.1061199999999758
UCCSD,trail,MnO,vdz,0.10751128176522684,0.0,0.12700000000000955
UCCSD,trail,ScO,vtz,0.2291653386304944,0.0,0.2508100000000084
UCCSD,trail,ScO,vqz,0.2332127759028921,0.0,0.2553638100000057
UCCSD,trail,CuO,vqz,0.09547076707875136,0.0,0.10873419999998646
UCCSD,trail,CuO,vdz,0.09261548080121428,0.0,0.1048799999999801
UCCSD,trail,FeO,vdz,0.11390395644153273,0.0,0.13661999999999352
UCCSD,trail,TiO,vtz,0.22233843204548973,0.0,0.24920000000000184
UCCSD,trail,ScO,vdz,0.22300216989827248,0.0,0.2419399999999996
UCCSD,trail,MnO,vtz,0.1150216072635004,0.0,0.13859999999999673
UCCSD,trail,MnO,v5z,0.11877194703937732,0.0,0.1437744293000094
UCCSD,trail,VO,vqz,0.2089695202165558,0.0,0.24381173599999784
UCCSD,trail,TiO,vqz,0.2257653933860553,0.0,0.25339785999999265
UCCSD,trail,MnO,vqz,0.1181042990235852,0.0,0.14297125940001365
UCCSD,trail,VO,vdz,0.1968521321417427,0.0,0.2268499999999989
UCCSD,trail,FeO,v5z,0.12862566522511545,0.0,0.15671194910001418
UCCSD,trail,CrO,v5z,0.1382885152983988,0.0,0.17424681640000014
UCCSD,trail,TiO,v5z,0.22659742661055304,0.0,0.2544431052000107
UCCSD,trail,ScO,v5z,0.2341339037899957,0.0,0.2568409609
UCCSD,trail,CrO,vdz,0.13371819621377767,0.0,0.1650899999999922
UCCSD,trail,FeO,vqz,0.1280067913105256,0.0,0.15551220000000401
UCCSD(T),trail,CuO,vqz,0.10437496000332658,0.0,0.10873419999998646
UCCSD(T),trail,ScO,vdz,0.2408068215829573,0.0,0.2419399999999996
UCCSD(T),trail,FeO,vdz,0.1318473454686,0.0,0.13661999999999352
UCCSD(T),trail,TiO,vqz,0.2525821012890645,0.0,0.25339785999999265
UCCSD(T),trail,TiO,vtz,0.2484101630520996,0.0,0.24920000000000184
UCCSD(T),trail,VO,vtz,0.23725962319521446,0.0,0.23925999999998734
UCCSD(T),trail,MnO,v5z,0.14097824614830756,0.0,0.1437744293000094
UCCSD(T),trail,CrO,vtz,0.16756437303473606,0.0,0.17072999999999186
UCCSD(T),trail,CrO,vdz,0.16119878945625032,0.0,0.1650899999999922
UCCSD(T),trail,TiO,vdz,0.2380611704207638,0.0,0.23945000000000505
UCCSD(T),trail,FeO,vtz,0.14871193612506772,0.0,0.1512400000000298
UCCSD(T),trail,VO,vqz,0.24128755641291375,0.0,0.24381173599999784
UCCSD(T),trail,MnO,vqz,0.13995598883813898,0.0,0.14297125940001365
UCCSD(T),trail,MnO,vtz,0.1358649962693903,0.0,0.13859999999999673
UCCSD(T),trail,TiO,v5z,0.2536271204796776,0.0,0.2544431052000107
UCCSD(T),trail,ScO,v5z,0.2562266795020278,0.0,0.2568409609
UCCSD(T),trail,FeO,vqz,0.15316844106453684,0.0,0.15551220000000401
UCCSD(T),trail,CrO,v5z,0.16999090761713376,0.0,0.17424681640000014
UCCSD(T),trail,VO,vdz,0.2243789134118828,0.0,0.2268499999999989
UCCSD(T),trail,CrO,vqz,0.16967560465992906,0.0,0.17305600000001675
UCCSD(T),trail,VO,v5z,0.2421242775622829,0.0,0.24439381719999176
UCCSD(T),trail,CuO,v5z,0.10477204181998444,0.0,0.10987829589996068
UCCSD(T),trail,CuO,vtz,0.10228008699129988,0.0,0.1061199999999758
UCCSD(T),trail,MnO,vdz,0.12290566001526315,0.0,0.12700000000000955
UCCSD(T),trail,ScO,vtz,0.2502841076621607,0.0,0.2508100000000084
UCCSD(T),trail,ScO,vqz,0.255071668788986,0.0,0.2553638100000057
UCCSD(T),trail,CuO,vdz,0.09977153910736547,0.0,0.1048799999999801
UCCSD(T),trail,FeO,v5z,0.1541964618545535,0.0,0.15671194910001418
iFCIQMC,trail,ScO,vdz,0.24145200000000955,1.754613703924599e-05,0.2419399999999996


==> data/ionization_potential.csv <==
method,pseudopotential,system,basis,IP,IPerr,SHCIIP
AFQMC(MD),trail,V,vtz,0.2486999999999995,0.001414213562373095,0.24943000000000384
AFQMC(MD),trail,Cr,vdz,0.2411999999999921,0.0011401754250991382,0.23962000000000214
AFQMC(MD),trail,Cr,vtz,0.24689999999999654,0.0016278820596099706,0.2479399999999856
AFQMC(MD),trail,Cr,vqz,0.2498999999999967,0.0016278820596099706,0.2489399999999904
AFQMC(MD),trail,Cr,v5z,0.24859999999999616,0.0017691806012954134,0.2490499999999969
AFQMC(MD),trail,Mn,vdz,0.2685999999999922,0.0012041594578792295,0.2689000000000021
AFQMC(MD),trail,Mn,vtz,0.2715000000000032,0.0013601470508735444,0.2715199999999953
AFQMC(MD),trail,Mn,vqz,0.2723000000000013,0.0013601470508735444,0.2722899999999981
AFQMC(MD),trail,V,v5z,0.2477000000000089,0.0015556349186104045,0.24801000000000786
AFQMC(MD),trail,Mn,v5z,0.2729999999999961,0.0014422205101855955,0.2725799999999907
AFQMC(MD),trail,Fe,vtz,0.2890000000000015,0.0014866068747318509,0.28863000000001193
AFQMC(MD),trail,Fe,vqz,0.2901999999999987,0.0016278820596099706,0.28966000000001196
AFQMC(MD),trail,Fe,v5z,0.2901000000000096,0.0019798989873223327,0.28996999999999673
AFQMC(MD),trail,Cu,vdz,0.26370000000000005,0.00191049731745428,0.26966999999999075
AFQMC(MD),trail,Cu,vtz,0.2732000000000028,0.0020248456731316584,0.2815999999999974
AFQMC(MD),trail,Cu,vqz,0.2757000000000005,0.0021260291625469297,0.2829899999999839
AFQMC(MD),trail,Cu,v5z,0.2760000000000105,0.00256124969497314,0.28356999999999744
AFQMC(MD),trail,Fe,vdz,0.2831999999999937,0.0012806248474865698,0.2845800000000054
AFQMC(MD),trail,V,vqz,0.24729999999999566,0.0014866068747318509,0.2481900000000081
AFQMC(MD),trail,V,vdz,0.2489000000000061,0.0012041594578792295,0.2492699999999957
AFQMC(MD),trail,Sc,vtz,0.24160000000000534,0.0012649110640673515,0.2408099999999962
AFQMC(MD),trail,Ti,v5z,0.2503999999999991,0.0012727922061357855,0.2507000000000019
AFQMC(MD),trail,Ti,vqz,0.2515999999999963,0.0010630145812734648,0.25043999999999755
AFQMC(MD),trail,Ti,vtz,0.2518999999999991,0.001,0.2503899999999959
AFQMC(MD),trail,Ti,vdz,0.24800000000000466,0.0010816653826391967,0.24903000000000475
AFQMC(MD),trail,Sc,vdz,0.2393999999999963,0.0013,0.24002000000000126
AFQMC(MD),trail,Sc,vqz,0.2419000000000011,0.0013416407864998738,0.2408900000000003
AFQMC(MD),trail,Sc,v5z,0.23990000000000575,0.0012083045973594571,0.2409800000000004
B3LYP,trail,Fe,cbs,0.2911416254407442,0.0,0.2905620501950921
B3LYP,trail,Sc,cbs,0.23576933714340956,0.0,0.2413455957636188
B3LYP,trail,Mn,cbs,0.27301666417238835,0.0,0.27322206028034657
B3LYP,trail,V,cbs,0.24282338410831986,0.0,0.24822199948989976
B3LYP,trail,Cr,cbs,0.25804127875306904,0.0,0.24923518576329684
B3LYP,trail,Cu,cbs,0.2982668391990728,0.0,0.2841470213631112
B3LYP,trail,Ti,cbs,0.2482058222090373,0.0,0.2512654527442706
CISD,trail,Cr,vqz,0.2397417411228417,0.0,0.2489399999999904
CISD,trail,Cu,v5z,0.2655168745137928,0.0,0.28356999999999744
CISD,trail,Fe,v5z,0.2660961765952408,0.0,0.28996999999999673
CISD,trail,Cr,v5z,0.239645871019718,0.0,0.2490499999999969
CISD,trail,V,v5z,0.22984487537588905,0.0,0.24801000000000786
CISD,trail,Sc,v5z,0.2227947371789014,0.0,0.2409800000000004
CISD,trail,Cu,vqz,0.26535054110499345,0.0,0.2829899999999839
CISD,trail,Fe,vqz,0.2661484868172295,0.0,0.28966000000001196
CISD,trail,Mn,vqz,0.25040275819226565,0.0,0.2722899999999981
CISD,trail,Mn,v5z,0.2503194851833541,0.0,0.2725799999999907
CISD,trail,Ti,v5z,0.23078174278322905,0.0,0.2507000000000019
CISD,trail,Sc,vqz,0.22287845534614806,0.0,0.2408900000000003
CISD,trail,Sc,vdz,0.2241850508655716,0.0,0.24002000000000126
CISD,trail,Ti,vdz,0.2323305415736385,0.0,0.24903000000000475
CISD,trail,V,vdz,0.2337329533979897,0.0,0.2492699999999957
CISD,trail,Cr,vdz,0.234806486774346,0.0,0.23962000000000214
CISD,trail,Mn,vdz,0.2516469750364507,0.0,0.2689000000000021
CISD,trail,Ti,vqz,0.2308974806144377,0.0,0.25043999999999755
CISD,trail,Fe,vdz,0.2663893847980745,0.0,0.2845800000000054
CISD,trail,V,vqz,0.23044945280175,0.0,0.2481900000000081
CISD,trail,Sc,vtz,0.22329004973811092,0.0,0.2408099999999962
CISD,trail,Ti,vtz,0.23145952249148394,0.0,0.2503899999999959
CISD,trail,V,vtz,0.2321143588251715,0.0,0.24943000000000384
CISD,trail,Cr,vtz,0.2395786577648238,0.0,0.2479399999999856
CISD,trail,Mn,vtz,0.2507984683299753,0.0,0.2715199999999953
CISD,trail,Fe,vtz,0.26650315886175235,0.0,0.28863000000001193
CISD,trail,Cu,vtz,0.26506736829389865,0.0,0.2815999999999974
CISD,trail,Cu,vdz,0.2581592477977779,0.0,0.26966999999999075
DMC(SD),trail,Cu,cbs,0.27777356470585346,0.0007630991272778159,0.2841470213631112
DMC(SD),trail,Fe,cbs,0.2806154088235644,0.000294594633865373,0.2905620501950921
DMC(SD),trail,Mn,cbs,0.2635039460784583,0.00038085666070512895,0.27322206028034657
DMC(SD),trail,Sc,cbs,0.2431178438235193,0.0002079641602992998,0.2413455957636188
DMC(SD),trail,Ti,cbs,0.2460621950000004,0.00033236127883067603,0.2512654527442706
DMC(SD),trail,V,cbs,0.2409992185294527,0.0005437796905311173,0.24822199948989976
DMC(SD),trail,Cr,cbs,0.2460652088235093,0.00032165450699203065,0.24923518576329684
DMRG,trail,Ti,vdz,0.2490059999999943,0.0,0.24903000000000475
DMRG,trail,Cu,vdz,0.2701359999999795,0.0,0.26966999999999075
DMRG,trail,Sc,vtz,0.24090799999999746,0.0,0.2408099999999962
DMRG,trail,Sc,vdz,0.2400029999999944,0.0,0.24002000000000126
DMRG,trail,Cu,vtz,0.28242599999998674,0.0,0.2815999999999974
DMRG,trail,V,vdz,0.2491980000000069,0.0,0.2492699999999957
DMRG,trail,V,vtz,0.24916600000000244,0.0,0.24943000000000384
DMRG,trail,Ti,vtz,0.2501910000000009,0.0,0.2503899999999959
DMRG,trail,Cr,vtz,0.24778100000000336,0.0,0.2479399999999856
DMRG,trail,Cr,vdz,0.2396370000000019,0.0,0.23962000000000214
DMRG,trail,Mn,vdz,0.2689089999999936,0.0,0.2689000000000021
DMRG,trail,Mn,vtz,0.27203199999999583,0.0,0.2715199999999953
DMRG,trail,Fe,vdz,0.2846530000000058,0.0,0.2845800000000054
DMRG,trail,Fe,vtz,0.2887010000000032,0.0,0.28863000000001193
GF2,trail,Mn,vtz,0.2660000000000053,0.0,0.2715199999999953
GF2,trail,Sc,vtz,0.2360000000000042,0.0,0.2408099999999962
GF2,trail,Sc,vqz,0.23680000000000234,0.0,0.2408900000000003
GF2,trail,Ti,vdz,0.2172000000000054,0.0,0.24903000000000475
GF2,trail,Ti,vtz,0.21650000000000347,0.0,0.2503899999999959
GF2,trail,Ti,vqz,0.2207000000000008,0.0,0.25043999999999755
GF2,trail,V,vdz,0.2334000000000032,0.0,0.2492699999999957
GF2,trail,V,vtz,0.23669999999999905,0.0,0.24943000000000384
GF2,trail,Cr,vtz,0.25140000000000384,0.0,0.2479399999999856
GF2,trail,Cr,vdz,0.24270000000001346,0.0,0.23962000000000214
GF2,trail,Mn,vqz,0.2674999999999983,0.0,0.2722899999999981
GF2,trail,Cr,vqz,0.25250000000001194,0.0,0.2489399999999904
GF2,trail,Fe,vqz,0.2865000000000037,0.0,0.28966000000001196
GF2,trail,Fe,vtz,0.28470000000000084,0.0,0.28863000000001193
GF2,trail,Fe,vdz,0.27649999999999864,0.0,0.2845800000000054
GF2,trail,Mn,vdz,0.2604000000000042,0.0,0.2689000000000021
GF2,trail,V,vqz,0.22750000000000625,0.0,0.2481900000000081
GF2,trail,Sc,vdz,0.23270000000000124,0.0,0.24002000000000126
HF,trail,Sc,vdz,0.20020850411856367,0.0,0.24002000000000126
HF,trail,Fe,v5z,0.23365112879145045,0.0,0.28996999999999673
HF,trail,Cu,v5z,0.2410352898608039,0.0,0.28356999999999744
HF,trail,Mn,v5z,0.21804709140049286,0.0,0.2725799999999907
HF,trail,Cr,v5z,0.22039901067640244,0.0,0.2490499999999969
HF,trail,Ti,v5z,0.2033072112814054,0.0,0.2507000000000019
HF,trail,Sc,v5z,0.19752930494423995,0.0,0.2409800000000004
HF,trail,Cu,vqz,0.2410069518176385,0.0,0.2829899999999839
HF,trail,Fe,vqz,0.2338723168700767,0.0,0.28966000000001196
HF,trail,Mn,vqz,0.21830664552423684,0.0,0.2722899999999981
HF,trail,Cr,vqz,0.22047959362207334,0.0,0.2489399999999904
HF,trail,V,vqz,0.21833699203386914,0.0,0.2481900000000081
HF,trail,Ti,vqz,0.20359751411724147,0.0,0.25043999999999755
HF,trail,Sc,vqz,0.19776188473404946,0.0,0.2408900000000003
HF,trail,V,v5z,0.21824369504844301,0.0,0.24801000000000786
HF,trail,Fe,vtz,0.2343239408442344,0.0,0.28863000000001193
HF,trail,Ti,vdz,0.20672206286808856,0.0,0.24903000000000475
HF,trail,V,vdz,0.21721246759928192,0.0,0.2492699999999957
HF,trail,Cr,vdz,0.21954836554398585,0.0,0.23962000000000214
HF,trail,Mn,vdz,0.22218816077284487,0.0,0.2689000000000021
HF,trail,Cu,vdz,0.2403745260888286,0.0,0.26966999999999075
HF,trail,Fe,vdz,0.2374538577997214,0.0,0.2845800000000054
HF,trail,Sc,vtz,0.19810871543013772,0.0,0.2408099999999962
HF,trail,Ti,vtz,0.2041579663806985,0.0,0.2503899999999959
HF,trail,V,vtz,0.21816437959510893,0.0,0.24943000000000384
HF,trail,Cr,vtz,0.22025887419194132,0.0,0.2479399999999856
HF,trail,Mn,vtz,0.2187165241359992,0.0,0.2715199999999953
HF,trail,Cu,vtz,0.240910812213599,0.0,0.2815999999999974
HF+RPA,trail,Fe,vdz,,,
HF+RPA,trail,Cr,vtz,0.25057600000000946,0.0,0.2479399999999856
HF+RPA,trail,Mn,vtz,0.25779399999998986,0.0,0.2715199999999953
HF+RPA,trail,Sc,vtz,0.2297749999999965,0.0,0.2408099999999962
HF+RPA,trail,V,vtz,0.2445689999999985,0.0,0.24943000000000384
HF+RPA,trail,Fe,vtz,0.2747449999999958,0.0,0.28863000000001193
HF+RPA,trail,Cu,vtz,0.27765200000001755,0.0,0.2815999999999974
HF+RPA,trail,Ti,vtz,0.2375239999999934,0.0,0.2503899999999959
HSE06,trail,Cr,cbs,0.2595235371528162,0.0,0.24923518576329684
HSE06,trail,Sc,cbs,0.2332690896334597,0.0,0.2413455957636188
HSE06,trail,Mn,cbs,0.2579987993060797,0.0,0.27322206028034657
HSE06,trail,Ti,cbs,0.2412973916316261,0.0,0.2512654527442706
HSE06,trail,V,cbs,0.22809548512641695,0.0,0.24822199948989976
HSE06,trail,Fe,cbs,0.2784083069264227,0.0,0.2905620501950921
HSE06,trail,Cu,cbs,0.29287991233741195,0.0,0.2841470213631112
HSE06+RPA,trail,Fe,vtz,0.29341599999997925,0.0,0.28863000000001193
HSE06+RPA,trail,Fe,vdz,,,
HSE06+RPA,trail,Sc,vtz,0.24505800000000025,0.0,0.2408099999999962
HSE06+RPA,trail,Cr,vtz,0.26567599999999914,0.0,0.2479399999999856
HSE06+RPA,trail,V,vtz,0.2595109999999892,0.0,0.24943000000000384
HSE06+RPA,trail,Cu,vtz,0.29482800000002385,0.0,0.2815999999999974
HSE06+RPA,trail,Mn,vtz,0.27641599999999755,0.0,0.2715199999999953
HSE06+RPA,trail,Ti,vtz,0.25540799999999564,0.0,0.2503899999999959
LDA,trail,Fe,cbs,0.3030820783181269,0.0,0.2905620501950921
LDA,trail,Cr,cbs,0.2787568367668456,0.0,0.24923518576329684
LDA,trail,Sc,cbs,0.24426356812234215,0.0,0.2413455957636188
LDA,trail,Ti,cbs,0.2456562213017932,0.0,0.2512654527442706
LDA,trail,V,cbs,0.23389170970277465,0.0,0.24822199948989976
LDA,trail,Mn,cbs,0.275202692977885,0.0,0.27322206028034657
LDA,trail,Cu,cbs,0.3157617302381084,0.0,0.2841470213631112
MRLCC,trail,V,vtz,0.2519571269999972,0.0,0.24943000000000384
MRLCC,trail,Cu,vtz,0.2603508920000195,0.0,0.2815999999999974
MRLCC,trail,Cu,v5z,0.25894525200001794,0.0,0.28356999999999744
MRLCC,trail,Cr,vdz,0.23501583099999834,0.0,0.23962000000000214
MRLCC,trail,Cu,vdz,0.2687435690000086,0.0,0.26966999999999075
MRLCC,trail,Cr,v5z,0.2472487739999991,0.0,0.2490499999999969
MRLCC,trail,Cr,vqz,0.2470672680000092,0.0,0.2489399999999904
MRLCC,trail,V,vqz,0.26124583400000745,0.0,0.2481900000000081
MRLCC,trail,Ti,vqz,0.2516048730000051,0.0,0.25043999999999755
MRLCC,trail,Fe,vdz,0.2765682880000071,0.0,0.2845800000000054
MRLCC,trail,Mn,vdz,0.2643378220000159,0.0,0.2689000000000021
MRLCC,trail,Sc,vdz,0.2406406630000077,0.0,0.24002000000000126
MRLCC,trail,Sc,vqz,0.2414712889999961,0.0,0.2408900000000003
MRLCC,trail,Mn,vqz,0.2663847079999897,0.0,0.2722899999999981
MRLCC,trail,Sc,v5z,0.24150151199999925,0.0,0.2409800000000004
MRLCC,trail,Ti,v5z,0.2516116269999955,0.0,0.2507000000000019
MRLCC,trail,V,v5z,0.251756229999998,0.0,0.24801000000000786
MRLCC,trail,Fe,vqz,0.2810563510000037,0.0,0.28966000000001196
MRLCC,trail,Ti,vdz,0.2510112649999954,0.0,0.24903000000000475
MRLCC,trail,Ti,vtz,0.25123677300000224,0.0,0.2503899999999959
MRLCC,trail,Sc,vtz,0.2413382269999929,0.0,0.2408099999999962
MRLCC,trail,Mn,vtz,0.26465414899999473,0.0,0.2715199999999953
MRLCC,trail,Fe,vtz,0.2801183250000037,0.0,0.28863000000001193
MRLCC,trail,Mn,v5z,0.2658120549999978,0.0,0.2725799999999907
MRLCC,trail,Fe,v5z,0.28247847899999107,0.0,0.28996999999999673
MRLCC,trail,Cu,vqz,0.26129051999998865,0.0,0.2829899999999839
MRLCC,trail,Cr,vtz,0.2462965480000037,0.0,0.2479399999999856
MRLCC,trail,V,vdz,0.2526367520000008,0.0,0.2492699999999957
PBE,trail,Mn,cbs,0.2626405180347149,0.0,0.27322206028034657
PBE,trail,Ti,cbs,0.2355312909379066,0.0,0.2512654527442706
PBE,trail,Cu,cbs,0.3047508799188563,0.0,0.2841470213631112
PBE,trail,Cr,cbs,0.2694086644239633,0.0,0.24923518576329684
PBE,trail,V,cbs,0.2508749544025761,0.0,0.24822199948989976
PBE,trail,Sc,cbs,0.2418101260469072,0.0,0.2413455957636188
PBE,trail,Fe,cbs,0.28929570212234523,0.0,0.2905620501950921
QSGW,trail,Sc,vtz,0.2407049999999984,0.0,0.2408099999999962
QSGW,trail,Ti,vtz,0.24379499999999865,0.0,0.2503899999999959
QSGW,trail,V,vtz,0.25334399999998425,0.0,0.24943000000000384
QSGW,trail,Cr,vtz,0.2585959999999972,0.0,0.2479399999999856
QSGW,trail,Mn,vtz,0.2710689999999971,0.0,0.2715199999999953
QSGW,trail,Fe,vdz,,,
QSGW,trail,Fe,vtz,0.28585200000000555,0.0,0.28863000000001193
SC-GW,trail,Cr,vtz,0.25268000000001223,0.0,0.2479399999999856
SC-GW,trail,Mn,vtz,0.2597200000000157,0.0,0.2715199999999953
SC-GW,trail,Cr,vdz,0.2436399999999992,0.0,0.23962000000000214
SC-GW,trail,Mn,vdz,0.25620999999999583,0.0,0.2689000000000021
SC-GW,trail,Sc,vdz,0.2280599999999993,0.0,0.24002000000000126
SC-GW,trail,Ti,vdz,0.2360400000000027,0.0,0.24903000000000475
SC-GW,trail,V,vdz,0.2408399999999915,0.0,0.2492699999999957
SC-GW,trail,Sc,vtz,0.2309399999999968,0.0,0.2408099999999962
SC-GW,trail,Ti,vtz,0.2390099999999933,0.0,0.2503899999999959
SC-GW,trail,Fe,vdz,0.2705299999999937,0.0,0.2845800000000054
SCAN,trail,Mn,cbs,0.2415562189513309,0.0,0.27322206028034657
SCAN,trail,Fe,cbs,0.267809561973138,0.0,0.2905620501950921
SCAN,trail,Cu,cbs,0.30272921579214085,0.0,0.2841470213631112
SCAN,trail,Cr,cbs,0.2735429017049569,0.0,0.24923518576329684
SCAN,trail,Sc,cbs,0.22648296392686265,0.0,0.2413455957636188
SCAN,trail,V,cbs,0.2263085048990092,0.0,0.24822199948989976
SCAN,trail,Ti,cbs,0.2308714775645484,0.0,0.2512654527442706
SEET(FCI/GF2),trail,Ti,vtz,0.2515000000000001,0.0,0.2503899999999959
SEET(FCI/GF2),trail,Fe,vqz,0.2886000000000024,0.0,0.28966000000001196
SEET(FCI/GF2),trail,Fe,vtz,0.28839999999999577,0.0,0.28863000000001193
SEET(FCI/GF2),trail,Fe,vdz,0.2780000000000058,0.0,0.2845800000000054
SEET(FCI/GF2),trail,Mn,vqz,0.2756000000000114,0.0,0.2722899999999981
SEET(FCI/GF2),trail,Mn,vtz,0.276299999999992,0.0,0.2715199999999953
SEET(FCI/GF2),trail,Cr,vqz,0.24689999999999654,0.0,0.2489399999999904
SEET(FCI/GF2),trail,Cr,vtz,0.24759999999999135,0.0,0.2479399999999856
SEET(FCI/GF2),trail,Cr,vdz,0.2402000000000015,0.0,0.23962000000000214
SEET(FCI/GF2),trail,Mn,vdz,0.27020000000000266,0.0,0.2689000000000021
SEET(FCI/GF2),trail,V,vtz,0.2506000000000057,0.0,0.24943000000000384
SEET(FCI/GF2),trail,V,vdz,0.25090000000000146,0.0,0.2492699999999957
SEET(FCI/GF2),trail,Ti,vqz,0.2511999999999972,0.0,0.25043999999999755
SEET(FCI/GF2),trail,Ti,vdz,0.2527000000000044,0.0,0.24903000000000475
SEET(FCI/GF2),trail,Sc,vqz,0.24110000000000295,0.0,0.2408900000000003
SEET(FCI/GF2),trail,Sc,vtz,0.23920000000000385,0.0,0.2408099999999962
SEET(FCI/GF2),trail,Sc,vdz,0.2386999999999944,0.0,0.24002000000000126
SEET(FCI/GF2),trail,V,vqz,0.2471000000000032,0.0,0.2481900000000081
SHCI,trail,Sc,vtz,0.2408099999999962,8.800000000000002e-08,0.2408099999999962
SHCI,trail,Cu,vdz,0.26966999999999075,1.8707698949897601e-06,0.26966999999999075
SHCI,trail,Fe,vdz,0.2845800000000054,6.570509873670382e-07,0.2845800000000054
SHCI,trail,Mn,vdz,0.2689000000000021,4.5793012567421245e-07,0.2689000000000021
SHCI,trail,Sc,vdz,0.24002000000000126,5.4e-08,0.24002000000000126
SHCI,trail,V,vdz,0.2492699999999957,3.2756678708318404e-07,0.2492699999999957
SHCI,trail,Ti,vdz,0.24903000000000475,2.262675407565124e-07,0.24903000000000475
SHCI,trail,Cu,v5z,0.28356999999999744,1.1356143711665505e-06,0.28356999999999744
SHCI,trail,Ti,vtz,0.2503899999999959,3.7140005385029226e-07,0.2503899999999959
SHCI,trail,Cr,vdz,0.23962000000000214,1.322573249389235e-07,0.23962000000000214
SHCI,trail,V,vtz,0.24943000000000384,1.0298218292500892e-06,0.24943000000000384
SHCI,trail,Fe,v5z,0.28996999999999673,2.0025983121934365e-07,0.28996999999999673
SHCI,trail,Ti,v5z,0.2507000000000019,0.0,0.2507000000000019
SHCI,trail,Mn,v5z,0.2725799999999907,4.9e-08,0.2725799999999907
SHCI,trail,Cr,v5z,0.2490499999999969,0.0,0.2490499999999969
SHCI,trail,V,v5z,0.24801000000000786,0.0,0.24801000000000786
SHCI,trail,Sc,v5z,0.2409800000000004,1.398e-05,0.2409800000000004
SHCI,trail,Cu,vqz,0.2829899999999839,2.0027784300815706e-05,0.2829899999999839
SHCI,trail,Fe,vqz,0.28966000000001196,1.659629127245e-05,0.28966000000001196
SHCI,trail,Mn,vqz,0.2722899999999981,4.122805476856748e-06,0.2722899999999981
SHCI,trail,Cr,vqz,0.2489399999999904,1.764e-06,0.2489399999999904
SHCI,trail,Ti,vqz,0.25043999999999755,2.356881201927666e-06,0.25043999999999755
SHCI,trail,Sc,vqz,0.2408900000000003,1.460457462578079e-06,0.2408900000000003
SHCI,trail,Cu,vtz,0.2815999999999974,7.957267118804043e-07,0.2815999999999974
SHCI,trail,Fe,vtz,0.28863000000001193,7.865888379579256e-07,0.28863000000001193
SHCI,trail,Mn,vtz,0.2715199999999953,1.0098024559288809e-06,0.2715199999999953
SHCI,trail,Cr,vtz,0.2479399999999856,4.910244393103056e-07,0.2479399999999856
SHCI,trail,V,vqz,0.2481900000000081,1.0035385592990436e-05,0.2481900000000081
UCCSD,trail,Ti,vqz,0.2450910618880897,0.0,0.25043999999999755
UCCSD,trail,Cu,v5z,0.27685618257618216,0.0,0.28356999999999744
UCCSD,trail,Fe,v5z,0.2837883566852071,0.0,0.28996999999999673
UCCSD,trail,Mn,v5z,0.2669092032338369,0.0,0.2725799999999907
UCCSD,trail,Cr,v5z,0.2457422623846241,0.0,0.2490499999999969
UCCSD,trail,V,v5z,0.24304281990720256,0.0,0.24801000000000786
UCCSD,trail,Ti,v5z,0.2451099635871117,0.0,0.2507000000000019
UCCSD,trail,Sc,v5z,0.2360305149815787,0.0,0.2409800000000004
UCCSD,trail,Cu,vqz,0.2763381218124721,0.0,0.2829899999999839
UCCSD,trail,Fe,vqz,0.2835120500768511,0.0,0.28966000000001196
UCCSD,trail,Sc,vqz,0.2360360619892603,0.0,0.2408900000000003
UCCSD,trail,Ti,vdz,0.24496158759981054,0.0,0.24903000000000475
UCCSD,trail,V,vdz,0.2450851265156331,0.0,0.2492699999999957
UCCSD,trail,Cr,vdz,0.2380649661993033,0.0,0.23962000000000214
UCCSD,trail,Sc,vdz,0.23626174856565285,0.0,0.24002000000000126
UCCSD,trail,Fe,vdz,0.2806449033851948,0.0,0.2845800000000054
UCCSD,trail,V,vqz,0.2434616700487453,0.0,0.2481900000000081
UCCSD,trail,Cr,vqz,0.24565949747679386,0.0,0.2489399999999904
UCCSD,trail,Mn,vdz,0.2650396218039077,0.0,0.2689000000000021
UCCSD,trail,Cu,vtz,0.27527593745654144,0.0,0.2815999999999974
UCCSD,trail,Fe,vtz,0.2830268164155285,0.0,0.28863000000001193
UCCSD,trail,Mn,vtz,0.2663159102920929,0.0,0.2715199999999953
UCCSD,trail,Mn,vqz,0.2666902542759999,0.0,0.2722899999999981
UCCSD,trail,V,vtz,0.2447565223687889,0.0,0.24943000000000384
UCCSD,trail,Ti,vtz,0.24526026155668035,0.0,0.2503899999999959
UCCSD,trail,Sc,vtz,0.2361717445413518,0.0,0.2408099999999962
UCCSD,trail,Cu,vdz,0.2648830576123657,0.0,0.26966999999999075
UCCSD,trail,Cr,vtz,0.24503903692168194,0.0,0.2479399999999856
UCCSD(T),trail,Sc,vtz,0.2399896899150775,0.0,0.2408099999999962
UCCSD(T),trail,Sc,vdz,0.2393540193629917,0.0,0.24002000000000126
UCCSD(T),trail,Ti,vdz,0.24828164310982714,0.0,0.24903000000000475
UCCSD(T),trail,V,vdz,0.2485674710278403,0.0,0.2492699999999957
UCCSD(T),trail,Cr,vdz,0.2393997612178396,0.0,0.23962000000000214
UCCSD(T),trail,Mn,vdz,0.2685135362038267,0.0,0.2689000000000021
UCCSD(T),trail,Fe,vdz,0.2841568237427765,0.0,0.2845800000000054
UCCSD(T),trail,Cu,vdz,0.26937062628510944,0.0,0.26966999999999075
UCCSD(T),trail,Ti,vtz,0.2494830572780131,0.0,0.2503899999999959
UCCSD(T),trail,V,vqz,0.24711336079134585,0.0,0.2481900000000081
UCCSD(T),trail,Cr,vtz,0.2477682748994141,0.0,0.2479399999999856
UCCSD(T),trail,V,vtz,0.2483643124375874,0.0,0.24943000000000384
UCCSD(T),trail,Cu,v5z,0.2838476981013116,0.0,0.28356999999999744
UCCSD(T),trail,Fe,v5z,0.2894255123132581,0.0,0.28996999999999673
UCCSD(T),trail,Mn,v5z,0.27205359857126155,0.0,0.2725799999999907
UCCSD(T),trail,Cr,v5z,0.248926947412528,0.0,0.2490499999999969
UCCSD(T),trail,Ti,v5z,0.24964557362675774,0.0,0.2507000000000019
UCCSD(T),trail,Sc,v5z,0.2400892439066027,0.0,0.2409800000000004
UCCSD(T),trail,Cu,vqz,0.2831428779836074,0.0,0.2829899999999839
UCCSD(T),trail,V,v5z,0.2467875716076833,0.0,0.24801000000000786
UCCSD(T),trail,Mn,vqz,0.27171317470521217,0.0,0.2722899999999981
UCCSD(T),trail,Cr,vqz,0.2487183607814529,0.0,0.2489399999999904
UCCSD(T),trail,Ti,vqz,0.24952833924742635,0.0,0.25043999999999755
UCCSD(T),trail,Sc,vqz,0.2400136264338997,0.0,0.2408900000000003
UCCSD(T),trail,Cu,vtz,0.2816443130247137,0.0,0.2815999999999974
UCCSD(T),trail,Fe,vtz,0.2881253618440951,0.0,0.28863000000001193
UCCSD(T),trail,Fe,vqz,0.2890008676175455,0.0,0.28966000000001196
UCCSD(T),trail,Mn,vtz,0.2710527884982241,0.0,0.2715199999999953
iFCIQMC,trail,Fe,vtz,0.28797199999999634,0.0001377425134081704,0.28863000000001193
iFCIQMC,trail,Ti,vqz,0.2508940000000024,1.4682356759049277e-05,0.25043999999999755
iFCIQMC,trail,Cu,vqz,0.2822370000000092,8.58633798542778e-05,0.2829899999999839
iFCIQMC,trail,Sc,vqz,0.24047500000000355,6.789005818232887e-06,0.2408900000000003
iFCIQMC,trail,Mn,vqz,0.2717489999999998,1.801866809728177e-05,0.2722899999999981
iFCIQMC,trail,Cu,vtz,0.28144399999999337,0.0004341082814229648,0.2815999999999974
iFCIQMC,trail,Fe,vqz,0.2888309999999876,1.8827904822364065e-05,0.28966000000001196
iFCIQMC,trail,Cr,vqz,0.2493380000000087,2.3706539182259397e-05,0.2489399999999904
iFCIQMC,trail,Ti,vtz,0.24942500000000226,0.00011481467676216312,0.2503899999999959
iFCIQMC,trail,Cu,vdz,0.27030600000000504,0.00012993598423839334,0.26966999999999075
iFCIQMC,trail,V,vtz,0.2485199999999992,7.510825520540335e-05,0.24943000000000384
iFCIQMC,trail,Mn,vtz,0.2708499999999958,0.00015755345124750518,0.2715199999999953
iFCIQMC,trail,Sc,vdz,0.2399059999999977,2.4158849310345887e-06,0.24002000000000126
iFCIQMC,trail,V,vdz,0.2487689999999958,4.205454077742377e-05,0.2492699999999957
iFCIQMC,trail,Fe,vdz,0.28449799999999925,5.662067555231041e-05,0.2845800000000054
iFCIQMC,trail,Mn,vdz,0.2687159999999835,5.774504307730665e-05,0.2689000000000021
iFCIQMC,trail,Ti,vdz,0.24850099999999745,7.045963383384843e-05,0.24903000000000475
iFCIQMC,trail,Cr,vdz,0.23951999999999884,4.1349486091123306e-05,0.23962000000000214
iFCIQMC,trail,Cr,vtz,0.2482169999999968,9.06291895583316e-05,0.2479399999999856
iFCIQMC,trail,Sc,vtz,0.2402270000000044,5.692038299238682e-05,0.2408099999999962
iFCIQMC,trail,V,vqz,0.2474229999999977,1.7454409185074125e-05,0.2481900000000081


==> data/total_energy.csv <==
method,basis,charge,pseudopotential,system,totalenergy,totalenergy-stocherr,totalenergy-syserr,SHCIref,SHCIreferr,HFref,Number-of-determinants,beta,truncation-weight,trial-wavefunction,ncas,ncore,note
AFQMC(MD),v5z,0,trail,ScO,-62.5794,0.0012,0.0,-62.5821409609,1e-05,-61.8350828626785,152.0,,0.001,tCASCSF,9.0,5.0,
AFQMC(MD),vqz,1,trail,Sc,-46.2307,0.0006,0.0,-46.23311,9.94e-07,-45.859964744612796,50.0,,0.001,tCASCSF,9.0,1.0,
AFQMC(MD),vtz,1,trail,Sc,-46.2088,0.0004,0.0,-46.21149000000001,0.0,-45.85935928101564,76.0,,0.001,tCASCSF,9.0,1.0,
AFQMC(MD),vdz,1,trail,Sc,-46.155,0.0005,0.0,-46.15683,0.0,-45.85651158235275,82.0,,0.001,tCASCSF,9.0,1.0,
AFQMC(MD),v5z,0,trail,Sc,-46.4791,0.0011,0.0,-46.48213,0.0,-46.05773792407675,9.0,,0.001,tCASCSF,6.0,4.0,
AFQMC(MD),vqz,0,trail,Sc,-46.4726,0.0012,0.0,-46.474,1.07e-06,-46.057726629346845,11.0,,0.001,tCASCSF,6.0,4.0,
AFQMC(MD),vtz,0,trail,Sc,-46.4504,0.0012,0.0,-46.4523,8.800000000000002e-08,-46.05746799644578,11.0,,0.001,tCASCSF,6.0,4.0,
AFQMC(MD),vdz,0,trail,Sc,-46.3944,0.0012,0.0,-46.39685,5.4e-08,-46.056720086471316,11.0,,0.001,tCASCSF,6.0,4.0,
AFQMC(MD),v5z,1,trail,O,-15.3436,0.0004,0.0,-15.34479,0.0,-15.210911583355957,1.0,,0.001,tCASCSF,4.0,0.0,
AFQMC(MD),vqz,1,trail,O,-15.3413,0.0005,0.0,-15.3421,0.0,-15.210758359146777,1.0,,0.001,tCASCSF,4.0,0.0,
AFQMC(MD),vtz,1,trail,O,-15.3324,0.0003,0.0,-15.33358,0.0,-15.210120374674373,1.0,,0.001,tCASCSF,4.0,0.0,
AFQMC(MD),vdz,1,trail,O,-15.2997,0.0003,0.0,-15.300670000000002,0.0,-15.209469738930444,1.0,,0.001,tCASCSF,4.0,0.0,
AFQMC(MD),v5z,0,trail,O,-15.8418,0.0002,0.0,-15.84317,0.0,-15.651935198107855,131.0,,0.001,tCASCSF,13.0,0.0,
AFQMC(MD),vqz,0,trail,O,-15.8379,0.0002,0.0,-15.83909,5.31e-06,-15.651914835093455,132.0,,0.001,tCASCSF,13.0,0.0,
AFQMC(MD),vtz,0,trail,O,-15.8257,0.0002,0.0,-15.82702,0.0,-15.65178729066239,121.0,,0.001,tCASCSF,13.0,0.0,
AFQMC(MD),vdz,0,trail,O,-15.7808,0.0001,0.0,-15.78125,0.0,-15.650898615762124,114.0,,0.001,tCASCSF,13.0,0.0,
AFQMC(MD),vdz,1,trail,Mn,-103.6744,0.0009,0.0,-103.67336,4.2e-08,-103.29335920887651,1.0,,0.001,tCASCSF,9.0,4.0,
AFQMC(MD),vtz,1,trail,Mn,-103.7916,0.0008,0.0,-103.79214,1.99e-07,-103.29880070636771,1.0,,0.001,tCASCSF,9.0,4.0,
AFQMC(MD),vqz,1,trail,Mn,-103.844,0.0008,0.0,-103.84272,2.375e-06,-103.29943473113407,1.0,,0.001,tCASCSF,9.0,4.0,
AFQMC(MD),v5z,1,trail,Mn,-103.8632,0.0008,0.0,-103.86284,0.0,-103.29970385074444,1.0,,0.001,tCASCSF,9.0,4.0,
AFQMC(MD),vdz,0,trail,Fe,-123.5145,0.0008,0.0,-123.51812,6.459999999999999e-07,-123.03606101031244,17.0,,0.001,tCASCSF,9.0,4.0,
AFQMC(MD),vtz,0,trail,Fe,-123.6531,0.0011,0.0,-123.6572,5.71e-07,-123.03857246947872,17.0,,0.001,tCASCSF,9.0,4.0,
AFQMC(MD),vqz,0,trail,Fe,-123.7146,0.0012,0.0,-123.71675,1.63e-05,-123.03893433543683,25.0,,0.001,tCASCSF,9.0,4.0,
AFQMC(MD),v5z,0,trail,Mn,-104.1362,0.0012,0.0,-104.13542,4.9e-08,-103.51775094214493,13.0,,0.001,tCASCSF,9.0,4.0,
AFQMC(MD),v5z,1,trail,Sc,-46.2392,0.0005,0.0,-46.24115,1.398e-05,-45.86020861913251,74.0,,0.001,tCASCSF,9.0,1.0,
AFQMC(MD),vdz,0,trail,Ti,-57.8789,0.0006,0.0,-57.88305,2.26e-07,-57.52051227493378,40.0,,0.001,tCASCSF,10.0,4.0,
AFQMC(MD),vtz,0,trail,Ti,-57.9514,0.0006,0.0,-57.95463,3.67e-07,-57.522468837232104,40.0,,0.001,tCASCSF,10.0,4.0,
AFQMC(MD),vqz,0,trail,Ti,-57.9796,0.0008,0.0,-57.983000000000004,2.24e-06,-57.52332478221496,41.0,,0.001,tCASCSF,10.0,4.0,
AFQMC(MD),vqz,0,trail,Mn,-104.1163,0.0011,0.0,-104.11501,3.37e-06,-103.51774137665831,13.0,,0.001,tCASCSF,9.0,4.0,
AFQMC(MD),vtz,0,trail,Mn,-104.0631,0.0011,0.0,-104.06366,9.9e-07,-103.51751723050371,13.0,,0.001,tCASCSF,9.0,4.0,
AFQMC(MD),vdz,0,trail,Mn,-103.943,0.0008,0.0,-103.94226,4.56e-07,-103.51554736964935,13.0,,0.001,tCASCSF,9.0,4.0,
AFQMC(MD),v5z,1,trail,Cr,-86.53399999999999,0.0013,0.0,-86.53627,0.0,-85.99871084112391,26.0,,0.001,tCASCSF,9.0,1.0,
AFQMC(MD),vqz,1,trail,Cr,-86.5173,0.0011,0.0,-86.51867,1.764e-06,-85.99861621753384,26.0,,0.001,tCASCSF,9.0,1.0,
AFQMC(MD),vtz,1,trail,Cr,-86.4728,0.0011,0.0,-86.47298,2.01e-07,-85.99858355154308,26.0,,0.001,tCASCSF,9.0,1.0,
AFQMC(MD),vdz,1,trail,Cr,-86.3704,0.0007,0.0,-86.37241,4.6e-08,-85.99840800159254,44.0,,0.001,tCASCSF,9.0,1.0,
AFQMC(MD),v5z,0,trail,Cr,-86.7826,0.0012,0.0,-86.78532,0.0,-86.21910985180031,17.0,,0.001,tCASCSF,9.0,1.0,
AFQMC(MD),vqz,0,trail,Cr,-86.7672,0.0012,0.0,-86.76760999999998,0.0,-86.21909581115591,16.0,,0.001,tCASCSF,9.0,1.0,
AFQMC(MD),vtz,0,trail,Cr,-86.7197,0.0012,0.0,-86.72091999999998,4.48e-07,-86.21884242573502,13.0,,0.001,tCASCSF,9.0,1.0,
AFQMC(MD),vdz,0,trail,Cr,-86.6116,0.0009,0.0,-86.61203,1.24e-07,-86.21795636713652,13.0,,0.001,tCASCSF,9.0,1.0,
AFQMC(MD),vdz,1,trail,Fe,-123.2313,0.001,0.0,-123.23354,1.2e-07,-122.79860715251272,1.0,,0.001,tCASCSF,6.0,4.0,
AFQMC(MD),v5z,1,trail,V,-70.9678,0.0011,0.0,-70.97182,0.0,-70.47890119732277,45.0,,0.001,tCASCSF,15.0,4.0,
AFQMC(MD),vtz,1,trail,V,-70.916,0.001,0.0,-70.91955,1.62e-07,-70.47870620861032,96.0,,0.001,tCASCSF,15.0,4.0,
AFQMC(MD),vdz,1,trail,V,-70.8257,0.0009,0.0,-70.8284,3.2e-08,-70.47804713713508,41.0,,0.001,tCASCSF,15.0,4.0,
AFQMC(MD),v5z,0,trail,V,-71.2155,0.0011,0.0,-71.21983,0.0,-70.69714489237121,30.0,,0.001,tCASCSF,9.0,4.0,
AFQMC(MD),vqz,0,trail,V,-71.2003,0.0011,0.0,-71.20578,1e-05,-70.69711953301085,29.0,,0.001,tCASCSF,9.0,4.0,
AFQMC(MD),vtz,0,trail,V,-71.1647,0.001,0.0,-71.16898,1.017e-06,-70.69687058820543,30.0,,0.001,tCASCSF,9.0,4.0,
AFQMC(MD),vdz,0,trail,V,-71.0746,0.0008,0.0,-71.07767,3.2600000000000003e-07,-70.69525960473436,24.0,,0.001,tCASCSF,9.0,4.0,
AFQMC(MD),v5z,1,trail,Ti,-57.7385,0.0009,0.0,-57.74316,0.0,-57.320045716102676,23.0,,0.001,tCASCSF,10.0,4.0,
AFQMC(MD),vqz,1,trail,Ti,-57.728,0.0007,0.0,-57.73256,7.33e-07,-57.319727268097715,21.0,,0.001,tCASCSF,10.0,4.0,
AFQMC(MD),vtz,1,trail,Ti,-57.6995,0.0008,0.0,-57.70424000000001,5.7e-08,-57.318310870851406,21.0,,0.001,tCASCSF,10.0,4.0,
AFQMC(MD),vdz,1,trail,Ti,-57.6309,0.0009,0.0,-57.63401999999999,1.1e-08,-57.31379021206569,17.0,,0.001,tCASCSF,10.0,4.0,
AFQMC(MD),v5z,0,trail,Ti,-57.9889,0.0009,0.0,-57.99386,0.0,-57.52335292738408,45.0,,0.001,tCASCSF,10.0,4.0,
AFQMC(MD),vqz,1,trail,V,-70.953,0.001,0.0,-70.95759,8.42e-07,-70.47878254097698,97.0,,0.001,tCASCSF,15.0,4.0,
AFQMC(MD),vtz,1,trail,Fe,-123.3641,0.001,0.0,-123.36857,5.41e-07,-122.80424852863449,1.0,,0.001,tCASCSF,6.0,4.0,
AFQMC(MD),v5z,0,trail,Fe,-123.7377,0.0014,0.0,-123.7418,1.98e-07,-123.03901838784545,22.0,,0.001,tCASCSF,9.0,4.0,
AFQMC(MD),v5z,1,trail,Fe,-123.4476,0.0014,0.0,-123.45183,3e-08,-122.805367259054,1.0,,0.001,tCASCSF,6.0,4.0,
AFQMC(MD),vtz,0,trail,CuO,-213.3823,0.0012,0.0,-213.37778,1.664e-06,-212.24349945673225,569.0,,0.001,tCASSCF,12.0,5.0,
AFQMC(MD),vdz,0,trail,CuO,-213.1271,0.0011,0.0,-213.12303,3.599e-06,-212.238829673217,473.0,,0.001,tCASSCF,12.0,5.0,
AFQMC(MD),v5z,0,trail,FeO,-139.7344,0.0012,0.0,-139.7416819491,1e-05,-138.66875655750619,,,0.001,tCASSCF,12.0,5.0,
AFQMC(MD),vqz,0,trail,FeO,-139.7075,0.0013,0.0,-139.7113522,1e-05,-138.6685140260192,1282.0,,0.001,tCASSCF,12.0,5.0,
AFQMC(MD),vtz,0,trail,FeO,-139.6295,0.0013,0.0,-139.63546000000002,2e-05,-138.667246980313,1024.0,,0.001,tCASSCF,12.0,5.0,
AFQMC(MD),vdz,0,trail,FeO,-139.4296,0.001,0.0,-139.43599,5.4039999999999986e-06,-138.66009692442393,1608.0,,0.001,tCASSCF,12.0,5.0,
AFQMC(MD),v5z,0,trail,MnO,-120.1216,0.0013,0.0,-120.1223644293,1e-05,-119.14098759444364,166.0,,0.001,tCASCSF,12.0,2.0,
AFQMC(MD),vqz,0,trail,MnO,-120.0935,0.0016,0.0,-120.09707125940001,1e-05,-119.14081170666552,150.0,,0.001,tCASCSF,12.0,2.0,
AFQMC(MD),vtz,0,trail,MnO,-120.0287,0.0014,0.0,-120.02928,2e-05,-119.13957526878391,183.0,,0.001,tCASCSF,12.0,2.0,
AFQMC(MD),vdz,0,trail,MnO,-119.8515,0.0014,0.0,-119.85051,1e-05,-119.1332394993054,177.0,,0.001,tCASCSF,12.0,2.0,
AFQMC(MD),v5z,0,trail,CrO,-102.7961,0.0019,0.0,-102.8027368164,1e-05,-101.84668971203637,112.0,,0.001,tCASCSF,9.0,5.0,
AFQMC(MD),vqz,0,trail,CrO,-102.7731,0.0016,0.0,-102.779756,1e-05,-101.84627163418828,112.0,,0.001,tCASCSF,9.0,5.0,
AFQMC(MD),vtz,0,trail,CrO,-102.7139,0.0012,0.0,-102.71867,1.99e-05,-101.84420581490784,113.0,,0.001,tCASCSF,9.0,5.0,
AFQMC(MD),vdz,0,trail,CrO,-102.5533,0.001,0.0,-102.55837,2.442e-06,-101.8381354486648,118.0,,0.001,tCASCSF,9.0,5.0,
AFQMC(MD),v5z,0,trail,VO,-87.3035,0.0011,0.0,-87.3073938172,1e-05,-86.40843884648703,1322.0,,0.001,tCASCSF,12.0,5.0,
AFQMC(MD),vqz,0,trail,VO,-87.2824,0.0011,0.0,-87.288681736,1e-05,-86.40819514293459,1306.0,,0.001,tCASCSF,12.0,5.0,
AFQMC(MD),vtz,0,trail,VO,-87.2291,0.0012,0.0,-87.23526,2e-05,-86.40670018837703,1699.0,,0.001,tCASCSF,12.0,5.0,
AFQMC(MD),vdz,0,trail,VO,-87.0818,0.001,0.0,-87.08577,2.7300000000000003e-05,-86.4002119655646,1781.0,,0.001,tCASCSF,12.0,5.0,
AFQMC(MD),v5z,0,trail,TiO,-74.0875,0.0014,0.0,-74.09147310520001,1e-05,-73.2771786400687,219.0,,0.001,tCASCSF,9.0,5.0,
AFQMC(MD),vqz,0,trail,TiO,-74.0708,0.0011,0.0,-74.07548786,1e-05,-73.27696889209976,198.0,,0.001,tCASCSF,9.0,5.0,
AFQMC(MD),vtz,0,trail,TiO,-74.0264,0.001,0.0,-74.03085,1.99e-05,-73.27527588824228,174.0,,0.001,tCASCSF,9.0,5.0,
AFQMC(MD),vdz,0,trail,TiO,-73.9019,0.0009,0.0,-73.90375,6.77e-07,-73.26973605789902,220.0,,0.001,tCASCSF,9.0,5.0,
AFQMC(MD),vqz,0,trail,ScO,-62.5662,0.0016,0.0,-62.56845381,1e-05,-61.834924297751634,177.0,,0.001,tCASCSF,9.0,5.0,
AFQMC(MD),vtz,0,trail,ScO,-62.5283,0.0013,0.0,-62.53013000000001,9.96e-06,-61.83374588456312,148.0,,0.001,tCASCSF,9.0,5.0,
AFQMC(MD),vdz,0,trail,ScO,-62.4192,0.0013,0.0,-62.42004,9.92e-06,-61.829342751826275,163.0,,0.001,tCASCSF,9.0,5.0,
AFQMC(MD),vqz,0,trail,CuO,-213.4841,0.0017,0.0,-213.4842442,1e-05,-212.24422133071548,494.0,,0.001,tCASSCF,12.0,5.0,
AFQMC(MD),vqz,1,trail,Fe,-123.4244,0.0011,0.0,-123.42709,3.122e-06,-122.80506201856676,1.0,,0.001,tCASCSF,6.0,4.0,
AFQMC(MD),v5z,0,trail,CuO,-213.5277,0.0016,0.0,-213.5291282959,1e-05,-212.2443632841544,419.0,,0.001,tCASSCF,12.0,5.0,
AFQMC(MD),vdz,0,trail,Cu,-197.2384,0.0014,0.0,-197.2369,1.152e-06,-196.56440183256336,100.0,,0.001,tCASCSF,12.0,1.0,
AFQMC(MD),vtz,0,trail,Cu,-197.4426,0.0017,0.0,-197.44464,4.59e-07,-196.56611793957046,158.0,,0.001,tCASCSF,12.0,1.0,
AFQMC(MD),vqz,0,trail,Cu,-197.5342,0.0016,0.0,-197.53642,1.98e-05,-196.5663491464669,237.0,,0.001,tCASCSF,12.0,1.0,
AFQMC(MD),v5z,0,trail,Cu,-197.5754,0.002,0.0,-197.57608,1.068e-06,-196.5663811367177,149.0,,0.001,tCASCSF,12.0,1.0,
AFQMC(MD),vdz,1,trail,Cu,-196.9747,0.0013,0.0,-196.96723,1.474e-06,-196.32402730647453,142.0,,0.01,tCASCSF,19.0,4.0,
AFQMC(MD),vtz,1,trail,Cu,-197.1694,0.0011,0.0,-197.16304,6.5e-07,-196.32520712735686,132.0,,0.01,tCASCSF,19.0,4.0,
AFQMC(MD),vqz,1,trail,Cu,-197.2585,0.0014,0.0,-197.25343,3.012e-06,-196.32534219464927,154.0,,0.01,tCASCSF,19.0,4.0,
AFQMC(MD),v5z,1,trail,Cu,-197.2994,0.0016,0.0,-197.29251,3.86e-07,-196.3253458468569,135.0,,0.01,tCASCSF,19.0,4.0,
B3LYP,cbs,0,trail,ScO,-62.51809050202735,0.0,0.0,-62.59646590077432,0.0,-61.83521387628593,,,,,,,
B3LYP,cbs,0,trail,O,-15.845211226579087,0.0,0.0,-15.84743170708123,0.0,-15.651937613925504,,,,,,,
B3LYP,cbs,0,trail,Fe,-123.7710791014694,0.0,0.0,-123.76799269977768,0.0,-123.03901730654364,,,,,,,
B3LYP,cbs,0,trail,CuO,-213.5931332592483,0.0,0.0,-213.5760822922472,0.0,-212.2443747048047,,,,,,,
B3LYP,cbs,0,trail,Cu,-197.6484725102716,0.0,0.0,-197.61766150093345,0.0,-196.5663857093897,,,,,,,
B3LYP,cbs,0,trail,CrO,-102.77835561293566,0.0,0.0,-102.82674546839144,0.0,-101.8470259825963,,,,,,,
B3LYP,cbs,0,trail,Cr,-86.78907282230992,0.0,0.0,-86.803920071058,0.0,-86.21914367041965,,,,,,,
B3LYP,cbs,0,trail,FeO,-139.75558079682006,0.0,0.0,-139.77329254270236,0.0,-138.6688002342686,,,,,,,
B3LYP,cbs,1,trail,V,-70.95232685759484,0.0,0.0,-70.98633341776896,0.0,-70.47860927092995,,,,,,,
B3LYP,cbs,1,trail,Ti,-57.711373618041364,0.0,0.0,-57.754145946506405,0.0,-57.32024446051594,,,,,,,
B3LYP,cbs,1,trail,Sc,-46.192477854522686,0.0,0.0,-46.2493458862109,0.0,-45.860224963855885,,,,,,,
B3LYP,cbs,1,trail,O,-15.332792620968052,0.0,0.0,-15.348000500825664,0.0,-15.21146054892568,,,,,,,
B3LYP,cbs,1,trail,Mn,-103.86465076668968,0.0,0.0,-103.88361082582092,0.0,-103.2996475233697,,,,,,,
B3LYP,cbs,1,trail,Fe,-123.47993747602864,0.0,0.0,-123.4774306495826,0.0,-122.80533143963957,,,,,,,
B3LYP,cbs,1,trail,Cu,-197.3502056710726,0.0,0.0,-197.3335144795703,0.0,-196.32535219103852,,,,,,,
B3LYP,cbs,1,trail,Cr,-86.53103154355685,0.0,0.0,-86.55468488529472,0.0,-85.99875942985739,,,,,,,
B3LYP,cbs,0,trail,VO,-87.26110889787012,0.0,0.0,-87.32689060024185,0.0,-86.4085589710134,,,,,,,
B3LYP,cbs,0,trail,V,-71.19515024170316,0.0,0.0,-71.23455541725886,0.0,-70.69715593256555,,,,,,,
B3LYP,cbs,0,trail,TiO,-74.04560764894717,0.0,0.0,-74.10825849037565,0.0,-73.27741268388714,,,,,,,
B3LYP,cbs,0,trail,Ti,-57.95957944025041,0.0,0.0,-58.005411399250676,0.0,-57.52353975763188,,,,,,,
B3LYP,cbs,0,trail,Sc,-46.428247191666095,0.0,0.0,-46.49069148197452,0.0,-46.05778142019411,,,,,,,
B3LYP,cbs,0,trail,MnO,-120.11095729045526,0.0,0.0,-120.14879091266157,0.0,-119.1410615195134,,,,,,,
B3LYP,cbs,0,trail,Mn,-104.13766743086208,0.0,0.0,-104.15683288610128,0.0,-103.5177600936748,,,,,,,
CISD,v5z,1,trail,Sc,-46.21311474740944,0.0,0.0,-46.24115,1.398e-05,-45.86020861913251,,,,,,,
CISD,vqz,0,trail,FeO,-139.533580110008,0.0,0.0,-139.7113522,1e-05,-138.6685140260192,,,,,,,
CISD,vqz,0,trail,CuO,-213.3067926488543,0.0,0.0,-213.4842442,1e-05,-212.24422133071548,,,,,,,
CISD,v5z,0,trail,ScO,-62.465304643585526,0.0,0.0,-62.5821409609,1e-05,-61.8350828626785,,,,,,,
CISD,v5z,0,trail,TiO,-73.95988251520977,0.0,0.0,-74.09147310520001,1e-05,-73.2771786400687,,,,,,,
CISD,v5z,0,trail,VO,-87.14023775979561,0.0,0.0,-87.3073938172,1e-05,-86.40843884648703,,,,,,,
CISD,v5z,0,trail,CrO,-102.62616915606544,0.0,0.0,-102.8027368164,1e-05,-101.84668971203637,,,,,,,
CISD,v5z,0,trail,MnO,-119.96804753429116,0.0,0.0,-120.1223644293,1e-05,-119.14098759444364,,,,,,,
CISD,v5z,0,trail,FeO,-139.55964652955194,0.0,0.0,-139.7416819491,1e-05,-138.66875655750619,,,,,,,
CISD,v5z,0,trail,CuO,-213.34583123109417,0.0,0.0,-213.5291282959,1e-05,-212.2443632841544,,,,,,,
CISD,v5z,0,trail,Sc,-46.43590948458834,0.0,0.0,-46.48213,0.0,-46.05773792407675,,,,,,,
CISD,vdz,1,trail,Ti,-57.6149767587303,0.0,0.0,-57.63401999999999,1.1e-08,-57.31379021206569,,,,,,,
CISD,vdz,0,trail,V,-71.04141973882327,0.0,0.0,-71.07767,3.2600000000000003e-07,-70.69525960473436,,,,,,,
CISD,vdz,1,trail,V,-70.80768678542528,0.0,0.0,-70.8284,3.2e-08,-70.47804713713508,,,,,,,
CISD,vdz,0,trail,Cr,-86.5854620267559,0.0,0.0,-86.61203,1.24e-07,-86.21795636713652,,,,,,,
CISD,vdz,1,trail,Cr,-86.35065553998156,0.0,0.0,-86.37241,4.6e-08,-85.99840800159254,,,,,,,
CISD,vdz,0,trail,Mn,-103.90426454657879,0.0,0.0,-103.94226,4.56e-07,-103.51554736964935,,,,,,,
CISD,vdz,1,trail,Mn,-103.65261757154234,0.0,0.0,-103.67336,4.2e-08,-103.29335920887651,,,,,,,
CISD,vdz,0,trail,Fe,-123.47470338148192,0.0,0.0,-123.51812,6.459999999999999e-07,-123.03606101031244,,,,,,,
CISD,vdz,1,trail,Fe,-123.20831399668384,0.0,0.0,-123.23354,1.2e-07,-122.79860715251272,,,,,,,
CISD,vqz,0,trail,MnO,-119.94594696535565,0.0,0.0,-120.09707125940001,1e-05,-119.14081170666552,,,,,,,
CISD,vqz,0,trail,CrO,-102.60711753266476,0.0,0.0,-102.779756,1e-05,-101.84627163418828,,,,,,,
CISD,vqz,0,trail,VO,-87.12409179770361,0.0,0.0,-87.288681736,1e-05,-86.40819514293459,,,,,,,
CISD,vqz,0,trail,TiO,-73.9462532335061,0.0,0.0,-74.07548786,1e-05,-73.27696889209976,,,,,,,
CISD,vdz,0,trail,ScO,-62.3320508086734,0.0,0.0,-62.42004,9.92e-06,-61.829342751826275,,,,,,,
CISD,vdz,0,trail,TiO,-73.80579895876407,0.0,0.0,-73.90375,6.77e-07,-73.26973605789902,,,,,,,
CISD,vdz,0,trail,VO,-86.96111187700431,0.0,0.0,-87.08577,2.7300000000000003e-05,-86.4002119655646,,,,,,,
CISD,vdz,0,trail,CrO,-102.42575610793536,0.0,0.0,-102.55837,2.442e-06,-101.8381354486648,,,,,,,
CISD,vdz,0,trail,MnO,-119.74072228579745,0.0,0.0,-119.85051,1e-05,-119.1332394993054,,,,,,,
CISD,vdz,0,trail,FeO,-139.30651229764072,0.0,0.0,-139.43599,5.4039999999999986e-06,-138.66009692442393,,,,,,,
CISD,vdz,0,trail,CuO,-213.00212195877214,0.0,0.0,-213.12303,3.599e-06,-212.238829673217,,,,,,,
CISD,vtz,0,trail,ScO,-62.42145907911089,0.0,0.0,-62.53013000000001,9.96e-06,-61.83374588456312,,,,,,,
CISD,vtz,0,trail,TiO,-73.90852477983368,0.0,0.0,-74.03085,1.99e-05,-73.27527588824228,,,,,,,
CISD,vdz,0,trail,Cu,-197.17639194989945,0.0,0.0,-197.2369,1.152e-06,-196.56440183256336,,,,,,,
CISD,vtz,0,trail,VO,-87.07948497409346,0.0,0.0,-87.23526,2e-05,-86.40670018837703,,,,,,,
CISD,vtz,0,trail,MnO,-119.88838485939085,0.0,0.0,-120.02928,2e-05,-119.13957526878391,,,,,,,
CISD,vtz,0,trail,FeO,-139.4695399667299,0.0,0.0,-139.63546000000002,2e-05,-138.667246980313,,,,,,,
CISD,vtz,0,trail,CuO,-213.2152806353837,0.0,0.0,-213.37778,1.664e-06,-212.24349945673225,,,,,,,
CISD,vqz,0,trail,ScO,-62.4538801208993,0.0,0.0,-62.56845381,1e-05,-61.834924297751634,,,,,,,
CISD,vdz,0,trail,O,-15.777224235933778,0.0,0.0,-15.78125,0.0,-15.650898615762124,,,,,,,
CISD,vdz,1,trail,O,-15.299471686750241,0.0,0.0,-15.300670000000002,0.0,-15.209469738930444,,,,,,,
CISD,vdz,0,trail,Sc,-46.361961548028916,0.0,0.0,-46.39685,5.4e-08,-46.056720086471316,,,,,,,
CISD,vdz,1,trail,Sc,-46.137776497163344,0.0,0.0,-46.15683,0.0,-45.85651158235275,,,,,,,
CISD,vdz,0,trail,Ti,-57.84730730030394,0.0,0.0,-57.88305,2.26e-07,-57.52051227493378,,,,,,,
CISD,vtz,0,trail,CrO,-102.55558011369128,0.0,0.0,-102.71867,1.99e-05,-101.84420581490784,,,,,,,
CISD,vdz,1,trail,Cu,-196.91823270210168,0.0,0.0,-196.96723,1.474e-06,-196.32402730647453,,,,,,,
CISD,v5z,1,trail,Ti,-57.71334746496681,0.0,0.0,-57.74316,0.0,-57.320045716102676,,,,,,,
CISD,vtz,1,trail,O,-15.331009177552593,0.0,0.0,-15.33358,0.0,-15.210120374674373,,,,,,,
CISD,vqz,1,trail,Ti,-57.70361895845425,0.0,0.0,-57.73256,7.33e-07,-57.319727268097715,,,,,,,
CISD,vqz,0,trail,V,-71.15314311536551,0.0,0.0,-71.20578,1e-05,-70.69711953301085,,,,,,,
CISD,vqz,1,trail,V,-70.92269366256376,0.0,0.0,-70.95759,8.42e-07,-70.47878254097698,,,,,,,
CISD,vqz,0,trail,Cr,-86.72133177459902,0.0,0.0,-86.76760999999998,0.0,-86.21909581115591,,,,,,,
CISD,vtz,0,trail,O,-15.82029100258718,0.0,0.0,-15.82702,0.0,-15.65178729066239,,,,,,,
CISD,vqz,0,trail,Mn,-104.05705418901907,0.0,0.0,-104.11501,3.37e-06,-103.51774137665831,,,,,,,
CISD,vqz,1,trail,Mn,-103.8066514308268,0.0,0.0,-103.84272,2.375e-06,-103.29943473113407,,,,,,,
CISD,vqz,0,trail,Fe,-123.64921880264481,0.0,0.0,-123.71675,1.63e-05,-123.03893433543683,,,,,,,
CISD,vqz,1,trail,Fe,-123.38307031582758,0.0,0.0,-123.42709,3.122e-06,-122.80506201856676,,,,,,,
CISD,vqz,0,trail,Cu,-197.43658522147632,0.0,0.0,-197.53642,1.98e-05,-196.5663491464669,,,,,,,
CISD,vqz,1,trail,Cu,-197.17123468037133,0.0,0.0,-197.25343,3.012e-06,-196.32534219464927,,,,,,,
CISD,vqz,0,trail,Ti,-57.93451643906869,0.0,0.0,-57.983000000000004,2.24e-06,-57.52332478221496,,,,,,,
CISD,v5z,0,trail,O,-15.83558041901868,0.0,0.0,-15.84317,0.0,-15.651935198107855,,,,,,,
CISD,v5z,0,trail,Cu,-197.47259298877202,0.0,0.0,-197.57608,1.068e-06,-196.5663811367177,,,,,,,
CISD,v5z,1,trail,Fe,-123.40592936020796,0.0,0.0,-123.45183,3e-08,-122.805367259054,,,,,,,
CISD,v5z,0,trail,Fe,-123.6720255368032,0.0,0.0,-123.7418,1.98e-07,-123.03901838784545,,,,,,,
CISD,v5z,1,trail,Mn,-103.82525717015278,0.0,0.0,-103.86284,0.0,-103.29970385074444,,,,,,,
CISD,v5z,0,trail,Mn,-104.07557665533614,0.0,0.0,-104.13542,4.9e-08,-103.51775094214493,,,,,,,
CISD,v5z,1,trail,Cr,-86.49774235554425,0.0,0.0,-86.53627,0.0,-85.99871084112391,,,,,,,
CISD,v5z,0,trail,Cr,-86.73738822656397,0.0,0.0,-86.78532,0.0,-86.21910985180031,,,,,,,
CISD,v5z,1,trail,V,-70.93580741445626,0.0,0.0,-70.97182,0.0,-70.47890119732277,,,,,,,
CISD,v5z,0,trail,V,-71.16565228983215,0.0,0.0,-71.21983,0.0,-70.69714489237121,,,,,,,
CISD,v5z,1,trail,O,-15.341762230595078,0.0,0.0,-15.34479,0.0,-15.210911583355957,,,,,,,
CISD,v5z,0,trail,Ti,-57.94412920775004,0.0,0.0,-57.99386,0.0,-57.52335292738408,,,,,,,
CISD,v5z,1,trail,Cu,-197.20707611425823,0.0,0.0,-197.29251,3.86e-07,-196.3253458468569,,,,,,,
CISD,vqz,1,trail,Sc,-46.20579002755321,0.0,0.0,-46.23311,9.94e-07,-45.859964744612796,,,,,,,
CISD,vqz,1,trail,Cr,-86.48159003347618,0.0,0.0,-86.51867,1.764e-06,-85.99861621753384,,,,,,,
CISD,vqz,1,trail,O,-15.339177818333464,0.0,0.0,-15.3421,0.0,-15.210758359146777,,,,,,,
CISD,vtz,1,trail,Mn,-103.76020330423604,0.0,0.0,-103.79214,1.99e-07,-103.29880070636771,,,,,,,
CISD,vtz,0,trail,Mn,-104.01100177256602,0.0,0.0,-104.06366,9.9e-07,-103.51751723050371,,,,,,,
CISD,vtz,1,trail,Cr,-86.44010746198812,0.0,0.0,-86.47298,2.01e-07,-85.99858355154308,,,,,,,
CISD,vtz,0,trail,Cr,-86.67968611975294,0.0,0.0,-86.72091999999998,4.48e-07,-86.21884242573502,,,,,,,
CISD,vtz,0,trail,V,-71.12029298309568,0.0,0.0,-71.16898,1.017e-06,-70.69687058820543,,,,,,,
CISD,vtz,1,trail,Ti,-57.67774969994225,0.0,0.0,-57.70424000000001,5.7e-08,-57.318310870851406,,,,,,,
CISD,vtz,0,trail,Ti,-57.90920922243373,0.0,0.0,-57.95463,3.67e-07,-57.522468837232104,,,,,,,
CISD,vtz,1,trail,V,-70.88817862427051,0.0,0.0,-70.91955,1.62e-07,-70.47870620861032,,,,,,,
CISD,vtz,0,trail,Sc,-46.40957002910147,0.0,0.0,-46.4523,8.800000000000002e-08,-46.05746799644578,,,,,,,
CISD,vtz,0,trail,Fe,-123.59610759540286,0.0,0.0,-123.6572,5.71e-07,-123.03857246947872,,,,,,,
CISD,vtz,1,trail,Fe,-123.3296044365411,0.0,0.0,-123.36857,5.41e-07,-122.80424852863449,,,,,,,
CISD,vtz,0,trail,Cu,-197.35493704121518,0.0,0.0,-197.44464,4.59e-07,-196.56611793957046,,,,,,,
CISD,vtz,1,trail,Cu,-197.08986967292128,0.0,0.0,-197.16304,6.5e-07,-196.32520712735686,,,,,,,
CISD,vqz,0,trail,O,-15.831695188963785,0.0,0.0,-15.83909,5.31e-06,-15.651914835093455,,,,,,,
CISD,vtz,1,trail,Sc,-46.186279979363356,0.0,0.0,-46.21149000000001,0.0,-45.85935928101564,,,,,,,
CISD,vqz,0,trail,Sc,-46.42866848289936,0.0,0.0,-46.474,1.07e-06,-46.057726629346845,,,,,,,
DMC(SD),cbs,0,trail,Mn,-104.09653065490204,0.00033647476214044745,0.0,-104.15683288610128,0.0,-103.5177600936748,,,,,,,
DMC(SD),cbs,0,trail,CuO,-213.47082285,0.0014049849753816116,0.0,-213.5760822922472,0.0,-212.2443747048047,,,,,,,
DMC(SD),cbs,0,trail,Cu,-197.54125822352955,0.0007178709178234479,0.0,-197.61766150093345,0.0,-196.5663857093897,,,,,,,
DMC(SD),cbs,1,trail,Cu,-197.2634846588237,0.0002588080821680128,0.0,-197.3335144795703,0.0,-196.32535219103852,,,,,,,
DMC(SD),cbs,0,trail,Fe,-123.69587079607851,0.00020328549453749856,0.0,-123.76799269977768,0.0,-123.03901730654364,,,,,,,
DMC(SD),cbs,1,trail,Fe,-123.41525538725494,0.00021321586716967813,0.0,-123.4774306495826,0.0,-122.80533143963957,,,,,,,
DMC(SD),cbs,1,trail,Mn,-103.83302670882358,0.00017842794188688898,0.0,-103.88361082582092,0.0,-103.2996475233697,,,,,,,
DMC(SD),cbs,1,trail,O,-15.333215514411776,4.8331322012728726e-05,0.0,-15.348000500825664,0.0,-15.21146054892568,,,,,,,
DMC(SD),cbs,0,trail,Cr,-86.756562139902,0.00028141208088933444,0.0,-86.803920071058,0.0,-86.21914367041965,,,,,,,
DMC(SD),cbs,1,trail,Cr,-86.51049693107849,0.0001557846674028642,0.0,-86.55468488529472,0.0,-85.99875942985739,,,,,,,
DMC(SD),cbs,0,trail,ScO,-62.544278565000006,0.0002074237422887525,0.0,-62.59646590077432,0.0,-61.83521387628593,,,,,,,
DMC(SD),cbs,0,trail,TiO,-74.041108445,0.0003504590228145041,0.0,-74.10825849037565,0.0,-73.27741268388714,,,,,,,
DMC(SD),cbs,0,trail,VO,-87.24517062500001,0.0009467699583699092,0.0,-87.32689060024185,0.0,-86.4085589710134,,,,,,,
DMC(SD),cbs,0,trail,CrO,-102.7322374,0.0009957282331586764,0.0,-102.82674546839144,0.0,-101.8470259825963,,,,,,,
DMC(SD),cbs,0,trail,MnO,-120.05653865,0.0012502903129996616,0.0,-120.14879091266157,0.0,-119.1410615195134,,,,,,,
DMC(SD),cbs,0,trail,O,-15.831236959803931,7.177228713696716e-05,0.0,-15.84743170708123,0.0,-15.651937613925504,,,,,,,
DMC(SD),cbs,0,trail,FeO,-139.66871180000004,0.0013222040187137554,0.0,-139.77329254270236,0.0,-138.6688002342686,,,,,,,
DMC(SD),cbs,0,trail,V,-71.18237480852946,0.00015420142118003803,0.0,-71.23455541725886,0.0,-70.69715593256555,,,,,,,
DMC(SD),cbs,1,trail,Ti,-57.70698608813729,0.00024299824096604716,0.0,-57.754145946506405,0.0,-57.32024446051594,,,,,,,
DMC(SD),cbs,0,trail,Ti,-57.95304828313729,0.00022675068809899834,0.0,-58.005411399250676,0.0,-57.52353975763188,,,,,,,
DMC(SD),cbs,1,trail,Sc,-46.215581627451016,9.93975825510395e-05,0.0,-46.2493458862109,0.0,-45.860224963855885,,,,,,,
DMC(SD),cbs,0,trail,Sc,-46.458699471274535,0.00018267241869533056,0.0,-46.49069148197452,0.0,-46.05778142019411,,,,,,,
DMC(SD),cbs,1,trail,V,-70.94137559,0.0005214578348631596,0.0,-70.98633341776896,0.0,-70.47860927092995,,,,,,,
DMRG,vdz,0,trail,MnO,-119.8504,0.0,0.0006,-119.85051,1e-05,-119.1332394993054,,,,,,,
DMRG,vdz,0,trail,FeO,-139.4354,0.0,0.0008,-139.43599,5.4039999999999986e-06,-138.66009692442393,,,,,,,
DMRG,vdz,0,trail,CrO,-102.5582,0.0,0.0008,-102.55837,2.442e-06,-101.8381354486648,,,,,,,
DMRG,vdz,0,trail,ScO,-62.4203,0.0,0.0002,-62.42004,9.92e-06,-61.829342751826275,,,,,,,
DMRG,vdz,0,trail,CuO,-213.1232,0.0,0.0009,-213.12303,3.599e-06,-212.238829673217,,,,,,,
DMRG,vdz,0,trail,Cu,-197.237343,0.0,0.0006799999999999999,-197.2369,1.152e-06,-196.56440183256336,,,,,,,
DMRG,vdz,1,trail,Sc,-46.156828,0.0,1e-06,-46.15683,0.0,-45.85651158235275,,,,,,,
DMRG,vtz,1,trail,O,-15.333585,0.0,0.0,-15.33358,0.0,-15.210120374674373,,,,,,,
DMRG,vdz,1,trail,O,-15.300667,0.0,0.0,-15.300670000000002,0.0,-15.209469738930444,,,,,,,
DMRG,vtz,0,trail,O,-15.827025,0.0,0.0,-15.82702,0.0,-15.65178729066239,,,,,,,
DMRG,vdz,0,trail,O,-15.781254999999998,0.0,0.0,-15.78125,0.0,-15.650898615762124,,,,,,,
DMRG,vtz,1,trail,Cu,-197.16203,0.0,0.00037,-197.16304,6.5e-07,-196.32520712735686,,,,,,,
DMRG,vtz,0,trail,Cu,-197.444456,0.0,0.00036,-197.44464,4.59e-07,-196.56611793957046,,,,,,,
DMRG,vdz,1,trail,Cu,-196.967207,0.0,5.7e-05,-196.96723,1.474e-06,-196.32402730647453,,,,,,,
DMRG,vdz,0,trail,VO,-87.0857,0.0,0.0008,-87.08577,2.7300000000000003e-05,-86.4002119655646,,,,,,,
DMRG,vtz,1,trail,Fe,-123.368586,0.0,0.000539,-123.36857,5.41e-07,-122.80424852863449,,,,,,,
DMRG,vtz,0,trail,Fe,-123.657287,0.0,0.000608,-123.6572,5.71e-07,-123.03857246947872,,,,,,,
DMRG,vdz,1,trail,Fe,-123.23355,0.0,3.3e-05,-123.23354,1.2e-07,-122.79860715251272,,,,,,,
DMRG,vdz,0,trail,Sc,-46.396831,0.0,7.000000000000002e-06,-46.39685,5.4e-08,-46.056720086471316,,,,,,,
DMRG,vdz,0,trail,Fe,-123.518203,0.0,0.000203,-123.51812,6.459999999999999e-07,-123.03606101031244,,,,,,,
DMRG,vtz,1,trail,Mn,-103.792165,0.0,0.000302,-103.79214,1.99e-07,-103.29880070636771,,,,,,,
DMRG,vtz,0,trail,Mn,-104.064197,0.0,0.00062,-104.06366,9.9e-07,-103.51751723050371,,,,,,,
DMRG,vdz,0,trail,TiO,-73.904,0.0,0.0005,-73.90375,6.77e-07,-73.26973605789902,,,,,,,
DMRG,vdz,0,trail,Mn,-103.942297,0.0,0.00011,-103.94226,4.56e-07,-103.51554736964935,,,,,,,
DMRG,vdz,1,trail,Cr,-86.372405,0.0,1.2e-05,-86.37241,4.6e-08,-85.99840800159254,,,,,,,
DMRG,vdz,0,trail,Cr,-86.612042,0.0,3.4e-05,-86.61203,1.24e-07,-86.21795636713652,,,,,,,
DMRG,vtz,1,trail,V,-70.919663,0.0,0.00024,-70.91955,1.62e-07,-70.47870620861032,,,,,,,
DMRG,vtz,0,trail,V,-71.168829,0.0,0.000286,-71.16898,1.017e-06,-70.69687058820543,,,,,,,
DMRG,vdz,1,trail,V,-70.828471,0.0,8.8e-05,-70.8284,3.2e-08,-70.47804713713508,,,,,,,
DMRG,vdz,1,trail,Mn,-103.673388,0.0,3.7e-05,-103.67336,4.2e-08,-103.29335920887651,,,,,,,
DMRG,vdz,0,trail,V,-71.077669,0.0,7.2e-05,-71.07767,3.2600000000000003e-07,-70.69525960473436,,,,,,,
DMRG,vtz,1,trail,Ti,-57.704399,0.0,0.0003,-57.70424000000001,5.7e-08,-57.318310870851406,,,,,,,
DMRG,vdz,1,trail,Ti,-57.634016,0.0,3e-06,-57.63401999999999,1.1e-08,-57.31379021206569,,,,,,,
DMRG,vdz,0,trail,Ti,-57.883022,0.0,1.5e-05,-57.88305,2.26e-07,-57.52051227493378,,,,,,,
DMRG,vtz,1,trail,Sc,-46.211486,0.0,1.1e-05,-46.21149000000001,0.0,-45.85935928101564,,,,,,,
DMRG,vtz,0,trail,Ti,-57.95459,0.0,0.000108,-57.95463,3.67e-07,-57.522468837232104,,,,,,,
DMRG,vtz,1,trail,Cr,-86.472995,0.0,0.000236,-86.47298,2.01e-07,-85.99858355154308,,,,,,,
DMRG,vtz,0,trail,Sc,-46.452394,0.0,2.2e-05,-46.4523,8.800000000000002e-08,-46.05746799644578,,,,,,,
DMRG,vtz,0,trail,Cr,-86.720776,0.0,9.6e-05,-86.72091999999998,4.48e-07,-86.21884242573502,,,,,,,
GF2,vqz,0,trail,Mn,-104.1029,0.0,0.0,-104.11501,3.37e-06,-103.51774137665831,,1000.0,,,,,
GF2,vdz,1,trail,V,-70.8136,0.0,0.0,-70.8284,3.2e-08,-70.47804713713508,,1000.0,,,,,
GF2,vtz,1,trail,V,-70.9006,0.0,0.0,-70.91955,1.62e-07,-70.47870620861032,,1000.0,,,,,
GF2,vtz,0,trail,CuO,-213.2977,0.0,0.0,-213.37778,1.664e-06,-212.24349945673225,,1000.0,,,,,one-shot GF2
GF2,vqz,0,trail,CuO,-213.4158,0.0,0.0,-213.4842442,1e-05,-212.24422133071548,,1000.0,,,,,one-shot GF2
GF2,vqz,1,trail,Fe,-123.4256,0.0,0.0,-123.42709,3.122e-06,-122.80506201856676,,1000.0,,,,,
GF2,vtz,1,trail,Fe,-123.3653,0.0,0.0,-123.36857,5.41e-07,-122.80424852863449,,1000.0,,,,,
GF2,vdz,1,trail,Fe,-123.23299999999999,0.0,0.0,-123.23354,1.2e-07,-122.79860715251272,,1000.0,,,,,
GF2,vdz,0,trail,Cr,-86.6085,0.0,0.0,-86.61203,1.24e-07,-86.21795636713652,,1000.0,,,,,
GF2,vqz,0,trail,Fe,-123.7121,0.0,0.0,-123.71675,1.63e-05,-123.03893433543683,,1000.0,,,,,
GF2,vqz,0,trail,Cr,-86.7639,0.0,0.0,-86.76760999999998,0.0,-86.21909581115591,,1000.0,,,,,
GF2,vdz,1,trail,Cr,-86.3658,0.0,0.0,-86.37241,4.6e-08,-85.99840800159254,,1000.0,,,,,
GF2,vtz,1,trail,Cr,-86.4635,0.0,0.0,-86.47298,2.01e-07,-85.99858355154308,,1000.0,,,,,
GF2,vqz,1,trail,Cr,-86.5114,0.0,0.0,-86.51867,1.764e-06,-85.99861621753384,,1000.0,,,,,
GF2,vtz,0,trail,Fe,-123.65,0.0,0.0,-123.6572,5.71e-07,-123.03857246947872,,1000.0,,,,,
GF2,vdz,0,trail,Fe,-123.5095,0.0,0.0,-123.51812,6.459999999999999e-07,-123.03606101031244,,1000.0,,,,,
GF2,vqz,0,trail,V,-71.1693,0.0,0.0,-71.20578,1e-05,-70.69711953301085,,1000.0,,,,,
GF2,vqz,1,trail,Mn,-103.8354,0.0,0.0,-103.84272,2.375e-06,-103.29943473113407,,1000.0,,,,,
GF2,vtz,1,trail,Mn,-103.78299999999999,0.0,0.0,-103.79214,1.99e-07,-103.29880070636771,,1000.0,,,,,
GF2,vdz,0,trail,Mn,-103.9274,0.0,0.0,-103.94226,4.56e-07,-103.51554736964935,,1000.0,,,,,
GF2,vtz,0,trail,Mn,-104.04899999999999,0.0,0.0,-104.06366,9.9e-07,-103.51751723050371,,1000.0,,,,,
GF2,vdz,1,trail,Mn,-103.667,0.0,0.0,-103.67336,4.2e-08,-103.29335920887651,,1000.0,,,,,
GF2,vtz,0,trail,V,-71.1373,0.0,0.0,-71.16898,1.017e-06,-70.69687058820543,,1000.0,,,,,
GF2,vtz,0,trail,Cr,-86.7149,0.0,0.0,-86.72091999999998,4.48e-07,-86.21884242573502,,1000.0,,,,,
GF2,vdz,0,trail,CuO,-213.0604,0.0,0.0,-213.12303,3.599e-06,-212.238829673217,,1000.0,,,,,one-shot GF2
GF2,vqz,0,trail,Sc,-46.442,0.0,0.0,-46.474,1.07e-06,-46.057726629346845,,1000.0,,,,,
GF2,vtz,0,trail,Sc,-46.4174,0.0,0.0,-46.4523,8.800000000000002e-08,-46.05746799644578,,1000.0,,,,,
GF2,vdz,0,trail,Sc,-46.3631,0.0,0.0,-46.39685,5.4e-08,-46.056720086471316,,1000.0,,,,,
GF2,vqz,0,trail,TiO,-73.9875,0.0,0.0,-74.07548786,1e-05,-73.27696889209976,,1000.0,,,,,one-shot GF2
GF2,vtz,0,trail,TiO,-73.9413,0.0,0.0,-74.03085,1.99e-05,-73.27527588824228,,1000.0,,,,,one-shot GF2
GF2,vdz,0,trail,TiO,-73.8188,0.0,0.0,-73.90375,6.77e-07,-73.26973605789902,,1000.0,,,,,one-shot GF2
GF2,vqz,0,trail,ScO,-62.4933,0.0,0.0,-62.56845381,1e-05,-61.834924297751634,,1000.0,,,,,one-shot GF2
GF2,vdz,1,trail,Sc,-46.1304,0.0,0.0,-46.15683,0.0,-45.85651158235275,,1000.0,,,,,
GF2,vtz,0,trail,ScO,-62.4518,0.0,0.0,-62.53013000000001,9.96e-06,-61.83374588456312,,1000.0,,,,,one-shot GF2
GF2,vdz,0,trail,V,-71.047,0.0,0.0,-71.07767,3.2600000000000003e-07,-70.69525960473436,,1000.0,,,,,
GF2,vqz,1,trail,O,-15.3258,0.0,0.0,-15.3421,0.0,-15.210758359146777,,1000.0,,,,,
GF2,vtz,1,trail,O,-15.315999999999999,0.0,0.0,-15.33358,0.0,-15.210120374674373,,1000.0,,,,,
GF2,vdz,1,trail,O,-15.2841,0.0,0.0,-15.300670000000002,0.0,-15.209469738930444,,1000.0,,,,,
GF2,vqz,0,trail,O,-15.8199,0.0,0.0,-15.83909,5.31e-06,-15.651914835093455,,1000.0,,,,,
GF2,vtz,0,trail,O,-15.8065,0.0,0.0,-15.82702,0.0,-15.65178729066239,,1000.0,,,,,
GF2,vdz,0,trail,O,-15.7623,0.0,0.0,-15.78125,0.0,-15.650898615762124,,1000.0,,,,,
GF2,vdz,0,trail,ScO,-62.3447,0.0,0.0,-62.42004,9.92e-06,-61.829342751826275,,1000.0,,,,,one-shot GF2
GF2,vtz,1,trail,Sc,-46.1814,0.0,0.0,-46.21149000000001,0.0,-45.85935928101564,,1000.0,,,,,
GF2,vqz,1,trail,V,-70.9418,0.0,0.0,-70.95759,8.42e-07,-70.47878254097698,,1000.0,,,,,
GF2,vdz,0,trail,VO,-87.0075,0.0,0.0,-87.08577,2.7300000000000003e-05,-86.4002119655646,,1000.0,,,,,one-shot GF2
GF2,vqz,1,trail,Sc,-46.2052,0.0,0.0,-46.23311,9.94e-07,-45.859964744612796,,1000.0,,,,,
GF2,vqz,0,trail,FeO,-139.6341,0.0,0.0,-139.7113522,1e-05,-138.6685140260192,,1000.0,,,,,one-shot GF2
GF2,vtz,0,trail,FeO,-139.5486,0.0,0.0,-139.63546000000002,2e-05,-138.667246980313,,1000.0,,,,,one-shot GF2
GF2,vdz,0,trail,FeO,-139.3599,0.0,0.0,-139.43599,5.4039999999999986e-06,-138.66009692442393,,1000.0,,,,,one-shot GF2
GF2,vtz,0,trail,MnO,-119.9548,0.0,0.0,-120.02928,2e-05,-119.13957526878391,,1000.0,,,,,one-shot GF2
GF2,vdz,0,trail,MnO,-119.7833,0.0,0.0,-119.85051,1e-05,-119.1332394993054,,1000.0,,,,,one-shot GF2
GF2,vtz,1,trail,Ti,-57.7035,0.0,0.0,-57.70424000000001,5.7e-08,-57.318310870851406,,1000.0,,,,,
GF2,vdz,1,trail,Ti,-57.6326,0.0,0.0,-57.63401999999999,1.1e-08,-57.31379021206569,,1000.0,,,,,
GF2,vqz,1,trail,Ti,-57.7306,0.0,0.0,-57.73256,7.33e-07,-57.319727268097715,,1000.0,,,,,
GF2,vqz,0,trail,VO,-87.2045,0.0,0.0,-87.288681736,1e-05,-86.40819514293459,,1000.0,,,,,one-shot GF2
GF2,vtz,0,trail,Ti,-57.92,0.0,0.0,-57.95463,3.67e-07,-57.522468837232104,,1000.0,,,,,
GF2,vdz,0,trail,Ti,-57.8498,0.0,0.0,-57.88305,2.26e-07,-57.52051227493378,,1000.0,,,,,
GF2,vqz,0,trail,CrO,-102.6895,0.0,0.0,-102.779756,1e-05,-101.84627163418828,,1000.0,,,,,one-shot GF2
GF2,vtz,0,trail,CrO,-102.6235,0.0,0.0,-102.71867,1.99e-05,-101.84420581490784,,1000.0,,,,,one-shot GF2
GF2,vdz,0,trail,CrO,-102.4708,0.0,0.0,-102.55837,2.442e-06,-101.8381354486648,,1000.0,,,,,one-shot GF2
GF2,vqz,0,trail,Ti,-57.9513,0.0,0.0,-57.983000000000004,2.24e-06,-57.52332478221496,,1000.0,,,,,
GF2,vtz,0,trail,VO,-87.149,0.0,0.0,-87.23526,2e-05,-86.40670018837703,,1000.0,,,,,one-shot GF2
HF,vtz,0,trail,CrO,-101.84420581490784,0.0,0.0,-102.71867,1.99e-05,-101.84420581490784,,,,,,,
HF,vtz,0,trail,VO,-86.40670018837703,0.0,0.0,-87.23526,2e-05,-86.40670018837703,,,,,,,
HF,vtz,0,trail,TiO,-73.27527588824228,0.0,0.0,-74.03085,1.99e-05,-73.27527588824228,,,,,,,
HF,vtz,0,trail,ScO,-61.83374588456312,0.0,0.0,-62.53013000000001,9.96e-06,-61.83374588456312,,,,,,,
HF,vdz,0,trail,CuO,-212.238829673217,0.0,0.0,-213.12303,3.599e-06,-212.238829673217,,,,,,,
HF,vdz,0,trail,ScO,-61.829342751826275,0.0,0.0,-62.42004,9.92e-06,-61.829342751826275,,,,,,,
HF,vdz,0,trail,MnO,-119.1332394993054,0.0,0.0,-119.85051,1e-05,-119.1332394993054,,,,,,,
HF,vtz,0,trail,MnO,-119.13957526878391,0.0,0.0,-120.02928,2e-05,-119.13957526878391,,,,,,,
HF,vdz,0,trail,CrO,-101.8381354486648,0.0,0.0,-102.55837,2.442e-06,-101.8381354486648,,,,,,,
HF,vdz,0,trail,VO,-86.4002119655646,0.0,0.0,-87.08577,2.7300000000000003e-05,-86.4002119655646,,,,,,,
HF,vdz,0,trail,TiO,-73.26973605789902,0.0,0.0,-73.90375,6.77e-07,-73.26973605789902,,,,,,,
HF,vdz,0,trail,FeO,-138.66009692442393,0.0,0.0,-139.43599,5.4039999999999986e-06,-138.66009692442393,,,,,,,
HF,vtz,0,trail,FeO,-138.667246980313,0.0,0.0,-139.63546000000002,2e-05,-138.667246980313,,,,,,,
HF,v5z,0,trail,ScO,-61.8350828626785,0.0,0.0,-62.5821409609,1e-05,-61.8350828626785,,,,,,,
HF,vqz,0,trail,ScO,-61.834924297751634,0.0,0.0,-62.56845381,1e-05,-61.834924297751634,,,,,,,
HF,vqz,0,trail,TiO,-73.27696889209976,0.0,0.0,-74.07548786,1e-05,-73.27696889209976,,,,,,,
HF,vqz,0,trail,VO,-86.40819514293459,0.0,0.0,-87.288681736,1e-05,-86.40819514293459,,,,,,,
HF,vqz,0,trail,CrO,-101.84627163418828,0.0,0.0,-102.779756,1e-05,-101.84627163418828,,,,,,,
HF,vqz,0,trail,MnO,-119.14081170666552,0.0,0.0,-120.09707125940001,1e-05,-119.14081170666552,,,,,,,
HF,vqz,0,trail,FeO,-138.6685140260192,0.0,0.0,-139.7113522,1e-05,-138.6685140260192,,,,,,,
HF,vqz,0,trail,CuO,-212.24422133071548,0.0,0.0,-213.4842442,1e-05,-212.24422133071548,,,,,,,
HF,v5z,0,trail,TiO,-73.2771786400687,0.0,0.0,-74.09147310520001,1e-05,-73.2771786400687,,,,,,,
HF,v5z,0,trail,VO,-86.40843884648703,0.0,0.0,-87.3073938172,1e-05,-86.40843884648703,,,,,,,
HF,v5z,0,trail,CrO,-101.84668971203637,0.0,0.0,-102.8027368164,1e-05,-101.84668971203637,,,,,,,
HF,v5z,0,trail,FeO,-138.66875655750619,0.0,0.0,-139.7416819491,1e-05,-138.66875655750619,,,,,,,
HF,v5z,0,trail,CuO,-212.2443632841544,0.0,0.0,-213.5291282959,1e-05,-212.2443632841544,,,,,,,
HF,vtz,0,trail,CuO,-212.24349945673225,0.0,0.0,-213.37778,1.664e-06,-212.24349945673225,,,,,,,
HF,v5z,0,trail,MnO,-119.14098759444364,0.0,0.0,-120.1223644293,1e-05,-119.14098759444364,,,,,,,
HF,vdz,0,trail,O,-15.650898615762124,0.0,0.0,-15.78125,0.0,-15.650898615762124,,,,,,,
HF,v5z,0,trail,Sc,-46.05773792407675,0.0,0.0,-46.48213,0.0,-46.05773792407675,,,,,,,
HF,vqz,1,trail,V,-70.47878254097698,0.0,0.0,-70.95759,8.42e-07,-70.47878254097698,,,,,,,
HF,vqz,0,trail,V,-70.69711953301085,0.0,0.0,-71.20578,1e-05,-70.69711953301085,,,,,,,
HF,vqz,1,trail,Ti,-57.319727268097715,0.0,0.0,-57.73256,7.33e-07,-57.319727268097715,,,,,,,
HF,vqz,0,trail,Ti,-57.52332478221496,0.0,0.0,-57.983000000000004,2.24e-06,-57.52332478221496,,,,,,,
HF,vqz,1,trail,Sc,-45.859964744612796,0.0,0.0,-46.23311,9.94e-07,-45.859964744612796,,,,,,,
HF,vqz,0,trail,Sc,-46.057726629346845,0.0,0.0,-46.474,1.07e-06,-46.057726629346845,,,,,,,
HF,vqz,1,trail,O,-15.210758359146777,0.0,0.0,-15.3421,0.0,-15.210758359146777,,,,,,,
HF,vqz,0,trail,O,-15.651914835093455,0.0,0.0,-15.83909,5.31e-06,-15.651914835093455,,,,,,,
HF,vtz,1,trail,Cu,-196.32520712735686,0.0,0.0,-197.16304,6.5e-07,-196.32520712735686,,,,,,,
HF,vtz,0,trail,Cu,-196.56611793957046,0.0,0.0,-197.44464,4.59e-07,-196.56611793957046,,,,,,,
HF,vtz,1,trail,Fe,-122.80424852863449,0.0,0.0,-123.36857,5.41e-07,-122.80424852863449,,,,,,,
HF,vtz,0,trail,Fe,-123.03857246947872,0.0,0.0,-123.6572,5.71e-07,-123.03857246947872,,,,,,,
HF,vtz,1,trail,Mn,-103.29880070636771,0.0,0.0,-103.79214,1.99e-07,-103.29880070636771,,,,,,,
HF,vtz,0,trail,Mn,-103.51751723050371,0.0,0.0,-104.06366,9.9e-07,-103.51751723050371,,,,,,,
HF,vtz,1,trail,Cr,-85.99858355154308,0.0,0.0,-86.47298,2.01e-07,-85.99858355154308,,,,,,,
HF,vtz,0,trail,Cr,-86.21884242573502,0.0,0.0,-86.72091999999998,4.48e-07,-86.21884242573502,,,,,,,
HF,vtz,1,trail,V,-70.47870620861032,0.0,0.0,-70.91955,1.62e-07,-70.47870620861032,,,,,,,
HF,vqz,0,trail,Cr,-86.21909581115591,0.0,0.0,-86.76760999999998,0.0,-86.21909581115591,,,,,,,
HF,vtz,0,trail,V,-70.69687058820543,0.0,0.0,-71.16898,1.017e-06,-70.69687058820543,,,,,,,
HF,vqz,1,trail,Cr,-85.99861621753384,0.0,0.0,-86.51867,1.764e-06,-85.99861621753384,,,,,,,
HF,vqz,1,trail,Mn,-103.29943473113407,0.0,0.0,-103.84272,2.375e-06,-103.29943473113407,,,,,,,
HF,v5z,1,trail,Fe,-122.805367259054,0.0,0.0,-123.45183,3e-08,-122.805367259054,,,,,,,
HF,v5z,0,trail,Fe,-123.03901838784545,0.0,0.0,-123.7418,1.98e-07,-123.03901838784545,,,,,,,
HF,v5z,1,trail,Mn,-103.29970385074444,0.0,0.0,-103.86284,0.0,-103.29970385074444,,,,,,,
HF,v5z,0,trail,Mn,-103.51775094214493,0.0,0.0,-104.13542,4.9e-08,-103.51775094214493,,,,,,,
HF,v5z,1,trail,Cr,-85.99871084112391,0.0,0.0,-86.53627,0.0,-85.99871084112391,,,,,,,
HF,v5z,0,trail,Cr,-86.21910985180031,0.0,0.0,-86.78532,0.0,-86.21910985180031,,,,,,,
HF,v5z,1,trail,V,-70.47890119732277,0.0,0.0,-70.97182,0.0,-70.47890119732277,,,,,,,
HF,v5z,0,trail,V,-70.69714489237121,0.0,0.0,-71.21983,0.0,-70.69714489237121,,,,,,,
HF,v5z,1,trail,Ti,-57.320045716102676,0.0,0.0,-57.74316,0.0,-57.320045716102676,,,,,,,
HF,v5z,0,trail,Ti,-57.52335292738408,0.0,0.0,-57.99386,0.0,-57.52335292738408,,,,,,,
HF,v5z,1,trail,Sc,-45.86020861913251,0.0,0.0,-46.24115,1.398e-05,-45.86020861913251,,,,,,,
HF,v5z,1,trail,O,-15.210911583355957,0.0,0.0,-15.34479,0.0,-15.210911583355957,,,,,,,
HF,v5z,0,trail,O,-15.651935198107855,0.0,0.0,-15.84317,0.0,-15.651935198107855,,,,,,,
HF,vqz,1,trail,Cu,-196.32534219464927,0.0,0.0,-197.25343,3.012e-06,-196.32534219464927,,,,,,,
HF,vqz,0,trail,Cu,-196.5663491464669,0.0,0.0,-197.53642,1.98e-05,-196.5663491464669,,,,,,,
HF,vqz,1,trail,Fe,-122.80506201856676,0.0,0.0,-123.42709,3.122e-06,-122.80506201856676,,,,,,,
HF,vqz,0,trail,Fe,-123.03893433543683,0.0,0.0,-123.71675,1.63e-05,-123.03893433543683,,,,,,,
HF,vqz,0,trail,Mn,-103.51774137665831,0.0,0.0,-104.11501,3.37e-06,-103.51774137665831,,,,,,,
HF,vtz,1,trail,Ti,-57.318310870851406,0.0,0.0,-57.70424000000001,5.7e-08,-57.318310870851406,,,,,,,
HF,vtz,0,trail,Ti,-57.522468837232104,0.0,0.0,-57.95463,3.67e-07,-57.522468837232104,,,,,,,
HF,vtz,1,trail,Sc,-45.85935928101564,0.0,0.0,-46.21149000000001,0.0,-45.85935928101564,,,,,,,
HF,v5z,0,trail,Cu,-196.5663811367177,0.0,0.0,-197.57608,1.068e-06,-196.5663811367177,,,,,,,
HF,vdz,1,trail,O,-15.209469738930444,0.0,0.0,-15.300670000000002,0.0,-15.209469738930444,,,,,,,
HF,vdz,0,trail,Sc,-46.056720086471316,0.0,0.0,-46.39685,5.4e-08,-46.056720086471316,,,,,,,
HF,vdz,1,trail,Sc,-45.85651158235275,0.0,0.0,-46.15683,0.0,-45.85651158235275,,,,,,,
HF,vdz,0,trail,Ti,-57.52051227493378,0.0,0.0,-57.88305,2.26e-07,-57.52051227493378,,,,,,,
HF,vdz,1,trail,Ti,-57.31379021206569,0.0,0.0,-57.63401999999999,1.1e-08,-57.31379021206569,,,,,,,
HF,vdz,0,trail,V,-70.69525960473436,0.0,0.0,-71.07767,3.2600000000000003e-07,-70.69525960473436,,,,,,,
HF,vdz,1,trail,V,-70.47804713713508,0.0,0.0,-70.8284,3.2e-08,-70.47804713713508,,,,,,,
HF,vdz,0,trail,Cr,-86.21795636713652,0.0,0.0,-86.61203,1.24e-07,-86.21795636713652,,,,,,,
HF,v5z,1,trail,Cu,-196.3253458468569,0.0,0.0,-197.29251,3.86e-07,-196.3253458468569,,,,,,,
HF,vdz,0,trail,Mn,-103.51554736964935,0.0,0.0,-103.94226,4.56e-07,-103.51554736964935,,,,,,,
HF,vdz,1,trail,Cr,-85.99840800159254,0.0,0.0,-86.37241,4.6e-08,-85.99840800159254,,,,,,,
HF,vtz,1,trail,O,-15.210120374674373,0.0,0.0,-15.33358,0.0,-15.210120374674373,,,,,,,
HF,vtz,0,trail,O,-15.65178729066239,0.0,0.0,-15.82702,0.0,-15.65178729066239,,,,,,,
HF,vdz,1,trail,Cu,-196.32402730647453,0.0,0.0,-196.96723,1.474e-06,-196.32402730647453,,,,,,,
HF,vtz,0,trail,Sc,-46.05746799644578,0.0,0.0,-46.4523,8.800000000000002e-08,-46.05746799644578,,,,,,,
HF,vdz,1,trail,Fe,-122.79860715251272,0.0,0.0,-123.23354,1.2e-07,-122.79860715251272,,,,,,,
HF,vdz,0,trail,Fe,-123.03606101031244,0.0,0.0,-123.51812,6.459999999999999e-07,-123.03606101031244,,,,,,,
HF,vdz,1,trail,Mn,-103.29335920887651,0.0,0.0,-103.67336,4.2e-08,-103.29335920887651,,,,,,,
HF,vdz,0,trail,Cu,-196.56440183256336,0.0,0.0,-197.2369,1.152e-06,-196.56440183256336,,,,,,,
HF+RPA,vtz,1,trail,Cu,-197.258602,0.0,0.0,-197.16304,6.5e-07,-196.32520712735686,,,,,,,
HF+RPA,vtz,1,trail,Cr,-86.55025699999999,0.0,0.0,-86.47298,2.01e-07,-85.99858355154308,,,,,,,
HF+RPA,vtz,0,trail,Cu,-197.536254,0.0,0.0,-197.44464,4.59e-07,-196.56611793957046,,,,,,,
HF+RPA,vtz,1,trail,Fe,-123.462569,0.0,0.0,-123.36857,5.41e-07,-122.80424852863449,,,,,,,
HF+RPA,vtz,0,trail,Fe,-123.73731399999998,0.0,0.0,-123.6572,5.71e-07,-123.03857246947872,,,,,,,
HF+RPA,vdz,0,trail,Fe,-123.56198899999998,0.0,0.0,-123.51812,6.459999999999999e-07,-123.03606101031244,,,,,,,
HF+RPA,vtz,1,trail,Mn,-103.879906,0.0,0.0,-103.79214,1.99e-07,-103.29880070636771,,,,,,,
HF+RPA,vtz,0,trail,Mn,-104.1377,0.0,0.0,-104.06366,9.9e-07,-103.51751723050371,,,,,,,
HF+RPA,vtz,0,trail,Cr,-86.800833,0.0,0.0,-86.72091999999998,4.48e-07,-86.21884242573502,,,,,,,
HF+RPA,vtz,1,trail,Sc,-46.25894,0.0,0.0,-46.21149000000001,0.0,-45.85935928101564,,,,,,,
HF+RPA,vtz,0,trail,V,-71.225842,0.0,0.0,-71.16898,1.017e-06,-70.69687058820543,,,,,,,
HF+RPA,vtz,1,trail,Ti,-57.765842000000006,0.0,0.0,-57.70424000000001,5.7e-08,-57.318310870851406,,,,,,,
HF+RPA,vtz,0,trail,Ti,-58.003366,0.0,0.0,-57.95463,3.67e-07,-57.522468837232104,,,,,,,
HF+RPA,vtz,0,trail,Sc,-46.488715,0.0,0.0,-46.4523,8.800000000000002e-08,-46.05746799644578,,,,,,,
HF+RPA,vqz,1,trail,O,-15.390197,0.0,0.0,-15.3421,0.0,-15.210758359146777,,,,,,,
HF+RPA,vtz,1,trail,O,-15.369825,0.0,0.0,-15.33358,0.0,-15.210120374674373,,,,,,,
HF+RPA,vdz,1,trail,O,-15.317734,0.0,0.0,-15.300670000000002,0.0,-15.209469738930444,,,,,,,
HF+RPA,vqz,0,trail,O,-15.8882,0.0,0.0,-15.83909,5.31e-06,-15.651914835093455,,,,,,,
HF+RPA,vdz,0,trail,O,-15.799682,0.0,0.0,-15.78125,0.0,-15.650898615762124,,,,,,,
HF+RPA,vtz,1,trail,V,-70.981273,0.0,0.0,-70.91955,1.62e-07,-70.47870620861032,,,,,,,
HF+RPA,vtz,0,trail,O,-15.86363,0.0,0.0,-15.82702,0.0,-15.65178729066239,,,,,,,
HF+RPA,vtz,0,trail,ScO,-62.569211,0.0,0.0,-62.53013000000001,9.96e-06,-61.83374588456312,,,,,,,
HF+RPA,vtz,0,trail,FeO,-139.68375,0.0,0.0,-139.63546000000002,2e-05,-138.667246980313,,,,,,,
HF+RPA,vtz,0,trail,MnO,-120.08106,0.0,0.0,-120.02928,2e-05,-119.13957526878391,,,,,,,
HF+RPA,vtz,0,trail,VO,-87.270165,0.0,0.0,-87.23526,2e-05,-86.40670018837703,,,,,,,
HF+RPA,vtz,0,trail,CrO,-102.74659,0.0,0.0,-102.71867,1.99e-05,-101.84420581490784,,,,,,,
HF+RPA,vtz,0,trail,TiO,-74.073131,0.0,0.0,-74.03085,1.99e-05,-73.27527588824228,,,,,,,
HSE06,cbs,1,trail,Cr,-86.54606536985868,0.0,0.0,-86.55468488529472,0.0,-85.99875942985739,,,,,,,
HSE06,cbs,0,trail,ScO,-62.522162646364606,0.0,0.0,-62.59646590077432,0.0,-61.83521387628593,,,,,,,
HSE06,cbs,0,trail,Sc,-46.428582370839955,0.0,0.0,-46.49069148197452,0.0,-46.05778142019411,,,,,,,
HSE06,cbs,0,trail,O,-15.843264144022884,0.0,0.0,-15.84743170708123,0.0,-15.651937613925504,,,,,,,
HSE06,cbs,0,trail,MnO,-120.11131735604842,0.0,0.0,-120.14879091266157,0.0,-119.1410615195134,,,,,,,
HSE06,cbs,0,trail,Mn,-104.1375684545532,0.0,0.0,-104.15683288610128,0.0,-103.5177600936748,,,,,,,
HSE06,cbs,0,trail,Fe,-123.76358769186938,0.0,0.0,-123.76799269977768,0.0,-123.03901730654364,,,,,,,
HSE06,cbs,0,trail,TiO,-74.04615459240726,0.0,0.0,-74.10825849037565,0.0,-73.27741268388714,,,,,,,
HSE06,cbs,0,trail,CuO,-213.57354479495757,0.0,0.0,-213.5760822922472,0.0,-212.2443747048047,,,,,,,
HSE06,cbs,0,trail,Cu,-197.63132308235083,0.0,0.0,-197.61766150093345,0.0,-196.5663857093897,,,,,,,
HSE06,cbs,0,trail,CrO,-102.77847242279614,0.0,0.0,-102.82674546839144,0.0,-101.8470259825963,,,,,,,
HSE06,cbs,0,trail,Cr,-86.80558890701151,0.0,0.0,-86.803920071058,0.0,-86.21914367041965,,,,,,,
HSE06,cbs,0,trail,VO,-87.26312413555902,0.0,0.0,-87.32689060024185,0.0,-86.4085589710134,,,,,,,
HSE06,cbs,0,trail,FeO,-139.7468652191535,0.0,0.0,-139.77329254270236,0.0,-138.6688002342686,,,,,,,
HSE06,cbs,0,trail,V,-71.18909236894304,0.0,0.0,-71.23455541725886,0.0,-70.69715593256555,,,,,,,
HSE06,cbs,0,trail,Ti,-57.947276847453956,0.0,0.0,-58.005411399250676,0.0,-57.52353975763188,,,,,,,
HSE06,cbs,1,trail,Sc,-46.1953132812065,0.0,0.0,-46.2493458862109,0.0,-45.860224963855885,,,,,,,
HSE06,cbs,1,trail,Cu,-197.33844317001342,0.0,0.0,-197.3335144795703,0.0,-196.32535219103852,,,,,,,
HSE06,cbs,1,trail,Fe,-123.48517938494295,0.0,0.0,-123.4774306495826,0.0,-122.80533143963957,,,,,,,
HSE06,cbs,1,trail,Mn,-103.87956965524711,0.0,0.0,-103.88361082582092,0.0,-103.2996475233697,,,,,,,
HSE06,cbs,1,trail,O,-15.336636090192874,0.0,0.0,-15.348000500825664,0.0,-15.21146054892568,,,,,,,
HSE06,cbs,1,trail,V,-70.96099688381662,0.0,0.0,-70.98633341776896,0.0,-70.47860927092995,,,,,,,
HSE06,cbs,1,trail,Ti,-57.705979455822344,0.0,0.0,-57.754145946506405,0.0,-57.32024446051594,,,,,,,
HSE06+RPA,vtz,1,trail,Ti,-57.867065,0.0,0.0,-57.70424000000001,5.7e-08,-57.318310870851406,,,,,,,
HSE06+RPA,vtz,0,trail,V,-71.345463,0.0,0.0,-71.16898,1.017e-06,-70.69687058820543,,,,,,,
HSE06+RPA,vtz,0,trail,CrO,-102.98051,0.0,0.0,-102.71867,1.99e-05,-101.84420581490784,,,,,,,
HSE06+RPA,vtz,1,trail,V,-71.085952,0.0,0.0,-70.91955,1.62e-07,-70.47870620861032,,,,,,,
HSE06+RPA,vtz,0,trail,Cr,-86.91595600000002,0.0,0.0,-86.72091999999998,4.48e-07,-86.21884242573502,,,,,,,
HSE06+RPA,vtz,1,trail,Cr,-86.65028000000002,0.0,0.0,-86.47298,2.01e-07,-85.99858355154308,,,,,,,
HSE06+RPA,vtz,0,trail,Mn,-104.258634,0.0,0.0,-104.06366,9.9e-07,-103.51751723050371,,,,,,,
HSE06+RPA,vtz,1,trail,Cu,-197.393413,0.0,0.0,-197.16304,6.5e-07,-196.32520712735686,,,,,,,
HSE06+RPA,vtz,0,trail,ScO,-62.754101,0.0,0.0,-62.53013000000001,9.96e-06,-61.83374588456312,,,,,,,
HSE06+RPA,vtz,0,trail,Cu,-197.688241,0.0,0.0,-197.44464,4.59e-07,-196.56611793957046,,,,,,,
HSE06+RPA,vtz,1,trail,Fe,-123.575007,0.0,0.0,-123.36857,5.41e-07,-122.80424852863449,,,,,,,
HSE06+RPA,vtz,0,trail,Fe,-123.868423,0.0,0.0,-123.6572,5.71e-07,-123.03857246947872,,,,,,,
HSE06+RPA,vdz,0,trail,Fe,-123.670889,0.0,0.0,-123.51812,6.459999999999999e-07,-123.03606101031244,,,,,,,
HSE06+RPA,vtz,0,trail,TiO,-74.218769,0.0,0.0,-74.03085,1.99e-05,-73.27527588824228,,,,,,,
HSE06+RPA,vtz,1,trail,Mn,-103.982218,0.0,0.0,-103.79214,1.99e-07,-103.29880070636771,,,,,,,
HSE06+RPA,vtz,0,trail,Ti,-58.122473,0.0,0.0,-57.95463,3.67e-07,-57.522468837232104,,,,,,,
HSE06+RPA,vtz,0,trail,VO,-87.487966,0.0,0.0,-87.23526,2e-05,-86.40670018837703,,,,,,,
HSE06+RPA,vtz,0,trail,MnO,-120.30074,0.0,0.0,-120.02928,2e-05,-119.13957526878391,,,,,,,
HSE06+RPA,vqz,1,trail,O,-15.427079999999998,0.0,0.0,-15.3421,0.0,-15.210758359146777,,,,,,,
HSE06+RPA,vtz,0,trail,Sc,-46.600929,0.0,0.0,-46.4523,8.800000000000002e-08,-46.05746799644578,,,,,,,
HSE06+RPA,vtz,1,trail,Sc,-46.355871,0.0,0.0,-46.21149000000001,0.0,-45.85935928101564,,,,,,,
HSE06+RPA,vtz,1,trail,O,-15.404857000000002,0.0,0.0,-15.33358,0.0,-15.210120374674373,,,,,,,
HSE06+RPA,vdz,1,trail,O,-15.346116,0.0,0.0,-15.300670000000002,0.0,-15.209469738930444,,,,,,,
HSE06+RPA,vtz,0,trail,FeO,-139.92199,0.0,0.0,-139.63546000000002,2e-05,-138.667246980313,,,,,,,
HSE06+RPA,vqz,0,trail,O,-15.937955,0.0,0.0,-15.83909,5.31e-06,-15.651914835093455,,,,,,,
HSE06+RPA,vtz,0,trail,O,-15.911312,0.0,0.0,-15.82702,0.0,-15.65178729066239,,,,,,,
HSE06+RPA,vdz,0,trail,O,-15.83867,0.0,0.0,-15.78125,0.0,-15.650898615762124,,,,,,,
LDA,cbs,0,trail,ScO,-62.352612655999934,0.0,0.0,-62.59646590077432,0.0,-61.83521387628593,,,,,,,
LDA,cbs,0,trail,Sc,-46.284002898639365,0.0,0.0,-46.49069148197452,0.0,-46.05778142019411,,,,,,,
LDA,cbs,0,trail,O,-15.741645732421718,0.0,0.0,-15.84743170708123,0.0,-15.651937613925504,,,,,,,
LDA,cbs,0,trail,MnO,-119.87227068352855,0.0,0.0,-120.14879091266157,0.0,-119.1410615195134,,,,,,,
LDA,cbs,0,trail,Mn,-103.91224500401869,0.0,0.0,-104.15683288610128,0.0,-103.5177600936748,,,,,,,
LDA,cbs,0,trail,CuO,-213.23862202708028,0.0,0.0,-213.5760822922472,0.0,-212.2443747048047,,,,,,,
LDA,cbs,0,trail,Fe,-123.51800864676905,0.0,0.0,-123.76799269977768,0.0,-123.03901730654364,,,,,,,
LDA,cbs,0,trail,Ti,-57.78593728792673,0.0,0.0,-58.005411399250676,0.0,-57.52353975763188,,,,,,,
LDA,cbs,0,trail,Cu,-197.34390979246135,0.0,0.0,-197.61766150093345,0.0,-196.5663857093897,,,,,,,
LDA,cbs,0,trail,CrO,-102.56602418492963,0.0,0.0,-102.82674546839144,0.0,-101.8470259825963,,,,,,,
LDA,cbs,0,trail,Cr,-86.610051889753,0.0,0.0,-86.803920071058,0.0,-86.21914367041965,,,,,,,
LDA,cbs,0,trail,FeO,-139.49148830963492,0.0,0.0,-139.77329254270236,0.0,-138.6688002342686,,,,,,,
LDA,cbs,0,trail,TiO,-73.81357164829119,0.0,0.0,-74.10825849037565,0.0,-73.27741268388714,,,,,,,
LDA,cbs,1,trail,Cu,-197.0281480622233,0.0,0.0,-197.3335144795703,0.0,-196.32535219103852,,,,,,,
LDA,cbs,0,trail,VO,-87.07583339183455,0.0,0.0,-87.32689060024185,0.0,-86.4085589710134,,,,,,,
LDA,cbs,1,trail,Cr,-86.33129505298616,0.0,0.0,-86.55468488529472,0.0,-85.99875942985739,,,,,,,
LDA,cbs,1,trail,Fe,-123.21492656845093,0.0,0.0,-123.4774306495826,0.0,-122.80533143963957,,,,,,,
LDA,cbs,1,trail,Mn,-103.6370423110408,0.0,0.0,-103.88361082582092,0.0,-103.2996475233697,,,,,,,
LDA,cbs,1,trail,O,-15.238333839803571,0.0,0.0,-15.348000500825664,0.0,-15.21146054892568,,,,,,,
LDA,cbs,1,trail,Sc,-46.03973933051704,0.0,0.0,-46.2493458862109,0.0,-45.860224963855885,,,,,,,
LDA,cbs,1,trail,Ti,-57.540281066624935,0.0,0.0,-57.754145946506405,0.0,-57.32024446051594,,,,,,,
LDA,cbs,1,trail,V,-70.7686561592018,0.0,0.0,-70.98633341776896,0.0,-70.47860927092995,,,,,,,
LDA,cbs,0,trail,V,-71.00254786890456,0.0,0.0,-71.23455541725886,0.0,-70.69715593256555,,,,,,,
MRLCC,vdz,0,trail,MnO,-119.826143288,0.0,0.0,-119.85051,1e-05,-119.1332394993054,,,,,,,
MRLCC,vdz,0,trail,FeO,-139.42196636100002,0.0,0.0,-139.43599,5.4039999999999986e-06,-138.66009692442393,,,,,,,
MRLCC,vdz,0,trail,CuO,-213.08683024299998,0.0,0.0,-213.12303,3.599e-06,-212.238829673217,,,,,,,
MRLCC,vdz,0,trail,CrO,-102.545348564,0.0,0.0,-102.55837,2.442e-06,-101.8381354486648,,,,,,,
MRLCC,vdz,1,trail,Cr,-86.377781415,0.0,0.0,-86.37241,4.6e-08,-85.99840800159254,,,,,,,
MRLCC,vdz,0,trail,Cr,-86.612797246,0.0,0.0,-86.61203,1.24e-07,-86.21795636713652,,,,,,,
MRLCC,vdz,0,trail,Cu,-197.214542265,0.0,0.0,-197.2369,1.152e-06,-196.56440183256336,,,,,,,
MRLCC,vtz,1,trail,Cr,-86.472980485,0.0,0.0,-86.47298,2.01e-07,-85.99858355154308,,,,,,,
MRLCC,vdz,0,trail,Fe,-123.509890306,0.0,0.0,-123.51812,6.459999999999999e-07,-123.03606101031244,,,,,,,
MRLCC,vqz,1,trail,Cr,-86.518592933,0.0,0.0,-86.51867,1.764e-06,-85.99861621753384,,,,,,,
MRLCC,vqz,0,trail,Cu,-197.50265514,0.0,0.0,-197.53642,1.98e-05,-196.5663491464669,,,,,,,
MRLCC,vqz,1,trail,Cu,-197.24136462,0.0,0.0,-197.25343,3.012e-06,-196.32534219464927,,,,,,,
MRLCC,vqz,0,trail,Fe,-123.705839862,0.0,0.0,-123.71675,1.63e-05,-123.03893433543683,,,,,,,
MRLCC,vqz,1,trail,Fe,-123.424783511,0.0,0.0,-123.42709,3.122e-06,-122.80506201856676,,,,,,,
MRLCC,vqz,0,trail,Mn,-104.110439775,0.0,0.0,-104.11501,3.37e-06,-103.51774137665831,,,,,,,
MRLCC,vqz,1,trail,Mn,-103.84405506700001,0.0,0.0,-103.84272,2.375e-06,-103.29943473113407,,,,,,,
MRLCC,vqz,0,trail,O,-15.836194781,0.0,0.0,-15.83909,5.31e-06,-15.651914835093455,,,,,,,
MRLCC,vqz,1,trail,O,-15.34132657,0.0,0.0,-15.3421,0.0,-15.210758359146777,,,,,,,
MRLCC,vqz,0,trail,Sc,-46.474909345,0.0,0.0,-46.474,1.07e-06,-46.057726629346845,,,,,,,
MRLCC,vqz,1,trail,Sc,-46.233438056000004,0.0,0.0,-46.23311,9.94e-07,-45.859964744612796,,,,,,,
MRLCC,vqz,0,trail,Cr,-86.765660201,0.0,0.0,-86.76760999999998,0.0,-86.21909581115591,,,,,,,
MRLCC,vqz,0,trail,Ti,-57.984229468,0.0,0.0,-57.983000000000004,2.24e-06,-57.52332478221496,,,,,,,
MRLCC,vqz,0,trail,V,-71.207771193,0.0,0.0,-71.20578,1e-05,-70.69711953301085,,,,,,,
MRLCC,vqz,1,trail,V,-70.94652535899999,0.0,0.0,-70.95759,8.42e-07,-70.47878254097698,,,,,,,
MRLCC,v5z,0,trail,Cr,-86.783438734,0.0,0.0,-86.78532,0.0,-86.21910985180031,,,,,,,
MRLCC,v5z,1,trail,Cr,-86.53618996,0.0,0.0,-86.53627,0.0,-85.99871084112391,,,,,,,
MRLCC,v5z,0,trail,Cu,-197.541898608,0.0,0.0,-197.57608,1.068e-06,-196.5663811367177,,,,,,,
MRLCC,v5z,1,trail,Cu,-197.28295335599998,0.0,0.0,-197.29251,3.86e-07,-196.3253458468569,,,,,,,
MRLCC,v5z,0,trail,Fe,-123.732219065,0.0,0.0,-123.7418,1.98e-07,-123.03901838784545,,,,,,,
MRLCC,v5z,1,trail,Fe,-123.449740586,0.0,0.0,-123.45183,3e-08,-122.805367259054,,,,,,,
MRLCC,v5z,0,trail,Mn,-104.130164475,0.0,0.0,-104.13542,4.9e-08,-103.51775094214493,,,,,,,
MRLCC,v5z,1,trail,Mn,-103.86435242,0.0,0.0,-103.86284,0.0,-103.29970385074444,,,,,,,
MRLCC,v5z,0,trail,O,-15.840280347,0.0,0.0,-15.84317,0.0,-15.651935198107855,,,,,,,
MRLCC,vqz,1,trail,Ti,-57.732624595,0.0,0.0,-57.73256,7.33e-07,-57.319727268097715,,,,,,,
MRLCC,vdz,1,trail,Cu,-196.945798696,0.0,0.0,-196.96723,1.474e-06,-196.32402730647453,,,,,,,
MRLCC,vtz,1,trail,V,-70.918767525,0.0,0.0,-70.91955,1.62e-07,-70.47870620861032,,,,,,,
MRLCC,vtz,1,trail,Ti,-57.704385341999995,0.0,0.0,-57.70424000000001,5.7e-08,-57.318310870851406,,,,,,,
MRLCC,vdz,1,trail,Fe,-123.233322018,0.0,0.0,-123.23354,1.2e-07,-122.79860715251272,,,,,,,
MRLCC,vdz,0,trail,Mn,-103.93947031,0.0,0.0,-103.94226,4.56e-07,-103.51554736964935,,,,,,,
MRLCC,vdz,1,trail,Mn,-103.67513248799999,0.0,0.0,-103.67336,4.2e-08,-103.29335920887651,,,,,,,
MRLCC,vdz,0,trail,O,-15.779122209,0.0,0.0,-15.78125,0.0,-15.650898615762124,,,,,,,
MRLCC,vdz,1,trail,O,-15.301044405999999,0.0,0.0,-15.300670000000002,0.0,-15.209469738930444,,,,,,,
MRLCC,vdz,0,trail,Sc,-46.39832119800001,0.0,0.0,-46.39685,5.4e-08,-46.056720086471316,,,,,,,
MRLCC,vdz,1,trail,Sc,-46.157680535,0.0,0.0,-46.15683,0.0,-45.85651158235275,,,,,,,
MRLCC,vdz,0,trail,Ti,-57.885258515,0.0,0.0,-57.88305,2.26e-07,-57.52051227493378,,,,,,,
MRLCC,vdz,1,trail,Ti,-57.63424725,0.0,0.0,-57.63401999999999,1.1e-08,-57.31379021206569,,,,,,,
MRLCC,vdz,0,trail,V,-71.080991954,0.0,0.0,-71.07767,3.2600000000000003e-07,-70.69525960473436,,,,,,,
MRLCC,vdz,1,trail,V,-70.828355202,0.0,0.0,-70.8284,3.2e-08,-70.47804713713508,,,,,,,
MRLCC,vtz,0,trail,V,-71.170724652,0.0,0.0,-71.16898,1.017e-06,-70.69687058820543,,,,,,,
MRLCC,vtz,0,trail,Cr,-86.719277033,0.0,0.0,-86.72091999999998,4.48e-07,-86.21884242573502,,,,,,,
MRLCC,vtz,0,trail,Cu,-197.412524745,0.0,0.0,-197.44464,4.59e-07,-196.56611793957046,,,,,,,
MRLCC,vtz,1,trail,Cu,-197.152173853,0.0,0.0,-197.16304,6.5e-07,-196.32520712735686,,,,,,,
MRLCC,vtz,0,trail,Fe,-123.64624452700001,0.0,0.0,-123.6572,5.71e-07,-123.03857246947872,,,,,,,
MRLCC,vtz,1,trail,Fe,-123.366126202,0.0,0.0,-123.36857,5.41e-07,-122.80424852863449,,,,,,,
MRLCC,vtz,0,trail,Mn,-104.057800585,0.0,0.0,-104.06366,9.9e-07,-103.51751723050371,,,,,,,
MRLCC,vtz,1,trail,Mn,-103.793146436,0.0,0.0,-103.79214,1.99e-07,-103.29880070636771,,,,,,,
MRLCC,vtz,0,trail,O,-15.824177697,0.0,0.0,-15.82702,0.0,-15.65178729066239,,,,,,,
MRLCC,vtz,1,trail,O,-15.333140599000002,0.0,0.0,-15.33358,0.0,-15.210120374674373,,,,,,,
MRLCC,vtz,0,trail,Sc,-46.453192261999995,0.0,0.0,-46.4523,8.800000000000002e-08,-46.05746799644578,,,,,,,
MRLCC,vtz,1,trail,Sc,-46.211854035,0.0,0.0,-46.21149000000001,0.0,-45.85935928101564,,,,,,,
MRLCC,vtz,0,trail,Ti,-57.955622115,0.0,0.0,-57.95463,3.67e-07,-57.522468837232104,,,,,,,
MRLCC,v5z,1,trail,Sc,-46.241591061,0.0,0.0,-46.24115,1.398e-05,-45.86020861913251,,,,,,,
MRLCC,v5z,0,trail,Ti,-57.994916918,0.0,0.0,-57.99386,0.0,-57.52335292738408,,,,,,,
MRLCC,vtz,0,trail,MnO,-119.99907258299999,0.0,0.0,-120.02928,2e-05,-119.13957526878391,,,,,,,
MRLCC,v5z,0,trail,V,-71.222518934,0.0,0.0,-71.21983,0.0,-70.69714489237121,,,,,,,
MRLCC,v5z,1,trail,O,-15.343912748,0.0,0.0,-15.34479,0.0,-15.210911583355957,,,,,,,
MRLCC,v5z,1,trail,Ti,-57.743305291000006,0.0,0.0,-57.74316,0.0,-57.320045716102676,,,,,,,
MRLCC,v5z,0,trail,VO,-87.29626903399998,0.0,0.0,-87.3073938172,1e-05,-86.40843884648703,,,,,,,
MRLCC,v5z,0,trail,TiO,-74.07961279199999,0.0,0.0,-74.09147310520001,1e-05,-73.2771786400687,,,,,,,
MRLCC,v5z,0,trail,ScO,-62.56650735,0.0,0.0,-62.5821409609,1e-05,-61.8350828626785,,,,,,,
MRLCC,v5z,0,trail,MnO,-120.090771442,0.0,0.0,-120.1223644293,1e-05,-119.14098759444364,,,,,,,
MRLCC,v5z,0,trail,FeO,-139.697081346,0.0,0.0,-139.7416819491,1e-05,-138.66875655750619,,,,,,,
MRLCC,v5z,0,trail,CuO,-213.476835182,0.0,0.0,-213.5291282959,1e-05,-212.2443632841544,,,,,,,
MRLCC,v5z,0,trail,CrO,-102.799063754,0.0,0.0,-102.8027368164,1e-05,-101.84668971203637,,,,,,,
MRLCC,vqz,0,trail,VO,-87.277880455,0.0,0.0,-87.288681736,1e-05,-86.40819514293459,,,,,,,
MRLCC,vqz,0,trail,TiO,-74.063831238,0.0,0.0,-74.07548786,1e-05,-73.27696889209976,,,,,,,
MRLCC,vqz,0,trail,ScO,-62.553463226000005,0.0,0.0,-62.56845381,1e-05,-61.834924297751634,,,,,,,
MRLCC,vqz,0,trail,MnO,-120.065540502,0.0,0.0,-120.09707125940001,1e-05,-119.14081170666552,,,,,,,
MRLCC,vqz,0,trail,FeO,-139.667352803,0.0,0.0,-139.7113522,1e-05,-138.6685140260192,,,,,,,
MRLCC,vqz,0,trail,CuO,-213.433422711,0.0,0.0,-213.4842442,1e-05,-212.24422133071548,,,,,,,
MRLCC,v5z,0,trail,Sc,-46.483092573,0.0,0.0,-46.48213,0.0,-46.05773792407675,,,,,,,
MRLCC,vtz,0,trail,ScO,-62.516193378000004,0.0,0.0,-62.53013000000001,9.96e-06,-61.83374588456312,,,,,,,
MRLCC,vdz,0,trail,ScO,-62.414762248,0.0,0.0,-62.42004,9.92e-06,-61.829342751826275,,,,,,,
MRLCC,vtz,0,trail,CrO,-102.701894369,0.0,0.0,-102.71867,1.99e-05,-101.84420581490784,,,,,,,
MRLCC,vdz,0,trail,VO,-87.079883646,0.0,0.0,-87.08577,2.7300000000000003e-05,-86.4002119655646,,,,,,,
MRLCC,vtz,0,trail,FeO,-139.593470818,0.0,0.0,-139.63546000000002,2e-05,-138.667246980313,,,,,,,
MRLCC,vtz,0,trail,CuO,-213.33001723200002,0.0,0.0,-213.37778,1.664e-06,-212.24349945673225,,,,,,,
MRLCC,vdz,0,trail,TiO,-73.894893796,0.0,0.0,-73.90375,6.77e-07,-73.26973605789902,,,,,,,
MRLCC,v5z,1,trail,V,-70.970762704,0.0,0.0,-70.97182,0.0,-70.47890119732277,,,,,,,
MRLCC,vtz,0,trail,VO,-87.22576619,0.0,0.0,-87.23526,2e-05,-86.40670018837703,,,,,,,
MRLCC,vqz,0,trail,CrO,-102.765046211,0.0,0.0,-102.779756,1e-05,-101.84627163418828,,,,,,,
MRLCC,vtz,0,trail,TiO,-74.019929073,0.0,0.0,-74.03085,1.99e-05,-73.27527588824228,,,,,,,
PBE,cbs,0,trail,MnO,-120.17980706907244,0.0,0.0,-120.14879091266157,0.0,-119.1410615195134,,,,,,,
PBE,cbs,0,trail,O,-15.844998141151107,0.0,0.0,-15.84743170708123,0.0,-15.651937613925504,,,,,,,
PBE,cbs,0,trail,Sc,-46.42709022657117,0.0,0.0,-46.49069148197452,0.0,-46.05778142019411,,,,,,,
PBE,cbs,0,trail,Mn,-104.15486775994108,0.0,0.0,-104.15683288610128,0.0,-103.5177600936748,,,,,,,
PBE,cbs,0,trail,FeO,-139.83305952726948,0.0,0.0,-139.77329254270236,0.0,-138.6688002342686,,,,,,,
PBE,cbs,0,trail,Cu,-197.7062199347308,0.0,0.0,-197.61766150093345,0.0,-196.5663857093897,,,,,,,
PBE,cbs,0,trail,TiO,-74.09083313400996,0.0,0.0,-74.10825849037565,0.0,-73.27741268388714,,,,,,,
PBE,cbs,0,trail,Ti,-57.9586506496921,0.0,0.0,-58.005411399250676,0.0,-57.52353975763188,,,,,,,
PBE,cbs,0,trail,Fe,-123.7986002838843,0.0,0.0,-123.76799269977768,0.0,-123.03901730654364,,,,,,,
PBE,cbs,0,trail,V,-71.1978365140764,0.0,0.0,-71.23455541725886,0.0,-70.69715593256555,,,,,,,
PBE,cbs,0,trail,VO,-87.32275480349001,0.0,0.0,-87.32689060024185,0.0,-86.4085589710134,,,,,,,
PBE,cbs,1,trail,Cr,-86.5593034575481,0.0,0.0,-86.55468488529472,0.0,-85.99875942985739,,,,,,,
PBE,cbs,1,trail,Cu,-197.40146905481197,0.0,0.0,-197.3335144795703,0.0,-196.32535219103852,,,,,,,
PBE,cbs,1,trail,Fe,-123.50930458176195,0.0,0.0,-123.4774306495826,0.0,-122.80533143963957,,,,,,,
PBE,cbs,1,trail,Mn,-103.89222724190635,0.0,0.0,-103.88361082582092,0.0,-103.2996475233697,,,,,,,
PBE,cbs,1,trail,O,-15.332169908482854,0.0,0.0,-15.348000500825664,0.0,-15.21146054892568,,,,,,,
PBE,cbs,1,trail,Sc,-46.185280100524274,0.0,0.0,-46.2493458862109,0.0,-45.860224963855885,,,,,,,
PBE,cbs,0,trail,ScO,-62.55364899422944,0.0,0.0,-62.59646590077432,0.0,-61.83521387628593,,,,,,,
PBE,cbs,0,trail,CuO,-213.6733401570821,0.0,0.0,-213.5760822922472,0.0,-212.2443747048047,,,,,,,
PBE,cbs,1,trail,V,-70.94696155967384,0.0,0.0,-70.98633341776896,0.0,-70.47860927092995,,,,,,,
PBE,cbs,0,trail,CrO,-102.84600922457722,0.0,0.0,-102.82674546839144,0.0,-101.8470259825963,,,,,,,
PBE,cbs,0,trail,Cr,-86.82871212197206,0.0,0.0,-86.803920071058,0.0,-86.21914367041965,,,,,,,
PBE,cbs,1,trail,Ti,-57.723119358754204,0.0,0.0,-57.754145946506405,0.0,-57.32024446051594,,,,,,,
QSGW,vtz,1,trail,Mn,-103.907381,0.0,0.0,-103.79214,1.99e-07,-103.29880070636771,,,,,,,
QSGW,vqz,1,trail,O,-15.393854,0.0,0.0,-15.3421,0.0,-15.210758359146777,,,,,,,
QSGW,vtz,0,trail,Sc,-46.521558,0.0,0.0,-46.4523,8.800000000000002e-08,-46.05746799644578,,,,,,,
QSGW,vtz,0,trail,MnO,-120.18728,0.0,0.0,-120.02928,2e-05,-119.13957526878391,,,,,,,
QSGW,vtz,1,trail,Sc,-46.280853,0.0,0.0,-46.21149000000001,0.0,-45.85935928101564,,,,,,,
QSGW,vtz,0,trail,FeO,-139.79774,0.0,0.0,-139.63546000000002,2e-05,-138.667246980313,,,,,,,
QSGW,vdz,1,trail,O,-15.321295,0.0,0.0,-15.300670000000002,0.0,-15.209469738930444,,,,,,,
QSGW,vtz,0,trail,Ti,-58.03682,0.0,0.0,-57.95463,3.67e-07,-57.522468837232104,,,,,,,
QSGW,vqz,0,trail,O,-15.897181,0.0,0.0,-15.83909,5.31e-06,-15.651914835093455,,,,,,,
QSGW,vtz,1,trail,Ti,-57.793025,0.0,0.0,-57.70424000000001,5.7e-08,-57.318310870851406,,,,,,,
QSGW,vtz,0,trail,CrO,-102.86007,0.0,0.0,-102.71867,1.99e-05,-101.84420581490784,,,,,,,
QSGW,vtz,0,trail,O,-15.872901,0.0,0.0,-15.82702,0.0,-15.65178729066239,,,,,,,
QSGW,vdz,0,trail,O,-15.807752,0.0,0.0,-15.78125,0.0,-15.650898615762124,,,,,,,
QSGW,vtz,1,trail,V,-71.01166500000002,0.0,0.0,-70.91955,1.62e-07,-70.47870620861032,,,,,,,
QSGW,vtz,0,trail,Cr,-86.846936,0.0,0.0,-86.72091999999998,4.48e-07,-86.21884242573502,,,,,,,
QSGW,vtz,0,trail,ScO,-62.630314,0.0,0.0,-62.53013000000001,9.96e-06,-61.83374588456312,,,,,,,
QSGW,vtz,1,trail,Fe,-123.502684,0.0,0.0,-123.36857,5.41e-07,-122.80424852863449,,,,,,,
QSGW,vtz,0,trail,VO,-87.363715,0.0,0.0,-87.23526,2e-05,-86.40670018837703,,,,,,,
QSGW,vtz,1,trail,Cr,-86.58834,0.0,0.0,-86.47298,2.01e-07,-85.99858355154308,,,,,,,
QSGW,vtz,0,trail,Fe,-123.788536,0.0,0.0,-123.6572,5.71e-07,-123.03857246947872,,,,,,,
QSGW,vdz,0,trail,Fe,-123.594873,0.0,0.0,-123.51812,6.459999999999999e-07,-123.03606101031244,,,,,,,
QSGW,vtz,0,trail,Mn,-104.17845,0.0,0.0,-104.06366,9.9e-07,-103.51751723050371,,,,,,,
QSGW,vtz,0,trail,TiO,-74.14556800000003,0.0,0.0,-74.03085,1.99e-05,-73.27527588824228,,,,,,,
QSGW,vtz,0,trail,V,-71.26500899999998,0.0,0.0,-71.16898,1.017e-06,-70.69687058820543,,,,,,,
QSGW,vtz,1,trail,O,-15.374693,0.0,0.0,-15.33358,0.0,-15.210120374674373,,,,,,,
SC-GW,vtz,1,trail,Sc,-46.25977,0.0,0.0,-46.21149000000001,0.0,-45.85935928101564,,1000.0,,,,,
SC-GW,vtz,0,trail,Mn,-104.14149,0.0,0.0,-104.06366,9.9e-07,-103.51751723050371,,1000.0,,,,,
SC-GW,vtz,1,trail,Ti,-57.76774,0.0,0.0,-57.70424000000001,5.7e-08,-57.318310870851406,,1000.0,,,,,
SC-GW,vtz,0,trail,Ti,-58.00675,0.0,0.0,-57.95463,3.67e-07,-57.522468837232104,,1000.0,,,,,
SC-GW,vtz,0,trail,Sc,-46.49071,0.0,0.0,-46.4523,8.800000000000002e-08,-46.05746799644578,,1000.0,,,,,
SC-GW,vtz,1,trail,O,-15.36962,0.0,0.0,-15.33358,0.0,-15.210120374674373,,1000.0,,,,,
SC-GW,vtz,0,trail,O,-15.86379,0.0,0.0,-15.82702,0.0,-15.65178729066239,,1000.0,,,,,
SC-GW,vdz,1,trail,Cr,-86.41707,0.0,0.0,-86.37241,4.6e-08,-85.99840800159254,,1000.0,,,,,
SC-GW,vdz,0,trail,Cr,-86.66071,0.0,0.0,-86.61203,1.24e-07,-86.21795636713652,,1000.0,,,,,
SC-GW,vdz,1,trail,O,-15.31777,0.0,0.0,-15.300670000000002,0.0,-15.209469738930444,,1000.0,,,,,
SC-GW,vtz,0,trail,Cr,-86.80374,0.0,0.0,-86.72091999999998,4.48e-07,-86.21884242573502,,1000.0,,,,,
SC-GW,vdz,1,trail,V,-70.86828,0.0,0.0,-70.8284,3.2e-08,-70.47804713713508,,500.0,,,,,
SC-GW,vdz,1,trail,Ti,-57.67169000000001,0.0,0.0,-57.63401999999999,1.1e-08,-57.31379021206569,,1000.0,,,,,
SC-GW,vdz,0,trail,Ti,-57.90773000000001,0.0,0.0,-57.88305,2.26e-07,-57.52051227493378,,1000.0,,,,,
SC-GW,vdz,1,trail,Sc,-46.18374,0.0,0.0,-46.15683,0.0,-45.85651158235275,,1000.0,,,,,
SC-GW,vdz,0,trail,Sc,-46.4118,0.0,0.0,-46.39685,5.4e-08,-46.056720086471316,,1000.0,,,,,
SC-GW,vdz,1,trail,Mn,-103.7259,0.0,0.0,-103.67336,4.2e-08,-103.29335920887651,,1000.0,,,,,
SC-GW,vdz,0,trail,Mn,-103.98211,0.0,0.0,-103.94226,4.56e-07,-103.51554736964935,,1000.0,,,,,
SC-GW,vdz,1,trail,Fe,-123.29177,0.0,0.0,-123.23354,1.2e-07,-122.79860715251272,,1000.0,,,,,
SC-GW,vdz,0,trail,Fe,-123.5623,0.0,0.0,-123.51812,6.459999999999999e-07,-123.03606101031244,,500.0,,,,,
SC-GW,vdz,0,trail,V,-71.10911999999998,0.0,0.0,-71.07767,3.2600000000000003e-07,-70.69525960473436,,1000.0,,,,,
SC-GW,vtz,1,trail,Cr,-86.55105999999998,0.0,0.0,-86.47298,2.01e-07,-85.99858355154308,,1000.0,,,,,
SC-GW,vdz,0,trail,O,-15.8001,0.0,0.0,-15.78125,0.0,-15.650898615762124,,1000.0,,,,,
SC-GW,vtz,1,trail,Mn,-103.88177,0.0,0.0,-103.79214,1.99e-07,-103.29880070636771,,1000.0,,,,,
SCAN,cbs,1,trail,Fe,-123.39229946037935,0.0,0.0,-123.4774306495826,0.0,-122.80533143963957,,,,,,,
SCAN,cbs,1,trail,Cu,-197.14556801178813,0.0,0.0,-197.3335144795703,0.0,-196.32535219103852,,,,,,,
SCAN,cbs,1,trail,Cr,-86.48235608526353,0.0,0.0,-86.55468488529472,0.0,-85.99875942985739,,,,,,,
SCAN,cbs,0,trail,VO,-87.20379414095068,0.0,0.0,-87.32689060024185,0.0,-86.4085589710134,,,,,,,
SCAN,cbs,0,trail,V,-71.14986169619318,0.0,0.0,-71.23455541725886,0.0,-70.69715593256555,,,,,,,
SCAN,cbs,0,trail,TiO,-74.00075078378369,0.0,0.0,-74.10825849037565,0.0,-73.27741268388714,,,,,,,
SCAN,cbs,0,trail,Ti,-57.919495277121136,0.0,0.0,-58.005411399250676,0.0,-57.52353975763188,,,,,,,
SCAN,cbs,0,trail,ScO,-62.47903039606682,0.0,0.0,-62.59646590077432,0.0,-61.83521387628593,,,,,,,
SCAN,cbs,0,trail,Sc,-46.39440435416685,0.0,0.0,-46.49069148197452,0.0,-46.05778142019411,,,,,,,
SCAN,cbs,0,trail,O,-15.820382298904507,0.0,0.0,-15.84743170708123,0.0,-15.651937613925504,,,,,,,
SCAN,cbs,0,trail,MnO,-120.03291470476164,0.0,0.0,-120.14879091266157,0.0,-119.1410615195134,,,,,,,
SCAN,cbs,0,trail,Mn,-104.06129847752868,0.0,0.0,-104.15683288610128,0.0,-103.5177600936748,,,,,,,
SCAN,cbs,0,trail,FeO,-139.64639454533906,0.0,0.0,-139.77329254270236,0.0,-138.6688002342686,,,,,,,
SCAN,cbs,0,trail,Fe,-123.66010902235249,0.0,0.0,-123.76799269977768,0.0,-123.03901730654364,,,,,,,
SCAN,cbs,0,trail,CuO,-213.38575425319192,0.0,0.0,-213.5760822922472,0.0,-212.2443747048047,,,,,,,
SCAN,cbs,0,trail,Cu,-197.4482972275803,0.0,0.0,-197.61766150093345,0.0,-196.5663857093897,,,,,,,
SCAN,cbs,0,trail,CrO,-102.71503050621278,0.0,0.0,-102.82674546839144,0.0,-101.8470259825963,,,,,,,
SCAN,cbs,0,trail,Cr,-86.7558989869685,0.0,0.0,-86.803920071058,0.0,-86.21914367041965,,,,,,,
SCAN,cbs,1,trail,Sc,-46.167921390239975,0.0,0.0,-46.2493458862109,0.0,-45.860224963855885,,,,,,,
SCAN,cbs,1,trail,O,-15.330590367462488,0.0,0.0,-15.348000500825664,0.0,-15.21146054892568,,,,,,,
SCAN,cbs,1,trail,Mn,-103.81974225857735,0.0,0.0,-103.88361082582092,0.0,-103.2996475233697,,,,,,,
SCAN,cbs,1,trail,V,-70.92355319129419,0.0,0.0,-70.98633341776896,0.0,-70.47860927092995,,,,,,,
SCAN,cbs,1,trail,Ti,-57.68862379955658,0.0,0.0,-57.754145946506405,0.0,-57.32024446051594,,,,,,,
SEET(FCI/GF2),vdz,1,trail,Fe,-123.2359,0.0,3e-05,-123.23354,1.2e-07,-122.79860715251272,,1000.0,,,,,
SEET(FCI/GF2),vtz,0,trail,Mn,-104.0654,0.0,5e-05,-104.06366,9.9e-07,-103.51751723050371,,1000.0,,,,,
SEET(FCI/GF2),vqz,0,trail,Mn,-104.1166,0.0,5e-05,-104.11501,3.37e-06,-103.51774137665831,,1000.0,,,,,
SEET(FCI/GF2),vdz,1,trail,Mn,-103.6736,0.0,9e-05,-103.67336,4.2e-08,-103.29335920887651,,1000.0,,,,,
SEET(FCI/GF2),vqz,1,trail,Mn,-103.84100000000001,0.0,0.0,-103.84272,2.375e-06,-103.29943473113407,,1000.0,,,,,
SEET(FCI/GF2),vdz,0,trail,Fe,-123.5139,0.0,8e-05,-123.51812,6.459999999999999e-07,-123.03606101031244,,1000.0,,,,,
SEET(FCI/GF2),vtz,0,trail,Fe,-123.6561,0.0,7e-05,-123.6572,5.71e-07,-123.03857246947872,,1000.0,,,,,
SEET(FCI/GF2),vqz,0,trail,Fe,-123.71700000000001,0.0,6e-05,-123.71675,1.63e-05,-123.03893433543683,,1000.0,,,,,
SEET(FCI/GF2),vtz,1,trail,Fe,-123.3677,0.0,0.0,-123.36857,5.41e-07,-122.80424852863449,,1000.0,,,,,
SEET(FCI/GF2),vqz,1,trail,Fe,-123.4284,0.0,5e-05,-123.42709,3.122e-06,-122.80506201856676,,1000.0,,,,,
SEET(FCI/GF2),vdz,0,trail,ScO,-62.4118,0.0,9e-05,-62.42004,9.92e-06,-61.829342751826275,,1000.0,,,,,one-shot GF2
SEET(FCI/GF2),vtz,0,trail,ScO,-62.5203,0.0,0.00015,-62.53013000000001,9.96e-06,-61.83374588456312,,1000.0,,,,,one-shot GF2
SEET(FCI/GF2),vqz,0,trail,ScO,-62.5602,0.0,0.0,-62.56845381,1e-05,-61.834924297751634,,1000.0,,,,,one-shot GF2
SEET(FCI/GF2),vdz,0,trail,TiO,-73.9024,0.0,0.0,-73.90375,6.77e-07,-73.26973605789902,,1000.0,,,,,one-shot GF2
SEET(FCI/GF2),vtz,0,trail,TiO,-74.0302,0.0,0.0007,-74.03085,1.99e-05,-73.27527588824228,,1000.0,,,,,one-shot GF2
SEET(FCI/GF2),vqz,0,trail,TiO,-74.07435,0.0,0.00066,-74.07548786,1e-05,-73.27696889209976,,1000.0,,,,,one-shot GF2
SEET(FCI/GF2),vdz,0,trail,VO,-87.0857,0.0,2e-05,-87.08577,2.7300000000000003e-05,-86.4002119655646,,1000.0,,,,,one-shot GF2
SEET(FCI/GF2),vtz,0,trail,VO,-87.2354,0.0,5e-05,-87.23526,2e-05,-86.40670018837703,,1000.0,,,,,one-shot GF2
SEET(FCI/GF2),vqz,0,trail,VO,-87.2803,0.0,5e-05,-87.288681736,1e-05,-86.40819514293459,,1000.0,,,,,one-shot GF2
SEET(FCI/GF2),vdz,0,trail,CrO,-102.5587,0.0,0.0008900000000000002,-102.55837,2.442e-06,-101.8381354486648,,1000.0,,,,,one-shot GF2
SEET(FCI/GF2),vqz,0,trail,CrO,-102.7661,0.0,0.00017,-102.779756,1e-05,-101.84627163418828,,1000.0,,,,,one-shot GF2
SEET(FCI/GF2),vdz,0,trail,FeO,-139.4254,0.0,0.00079,-139.43599,5.4039999999999986e-06,-138.66009692442393,,1000.0,,,,,one-shot GF2
SEET(FCI/GF2),vtz,0,trail,FeO,-139.6288,0.0,0.00018,-139.63546000000002,2e-05,-138.667246980313,,1000.0,,,,,one-shot GF2
SEET(FCI/GF2),vqz,0,trail,FeO,-139.7016,0.0,0.0003,-139.7113522,1e-05,-138.6685140260192,,1000.0,,,,,one-shot GF2
SEET(FCI/GF2),vdz,0,trail,CuO,-213.1234,0.0,4e-05,-213.12303,3.599e-06,-212.238829673217,,500.0,,,,,one-shot GF2
SEET(FCI/GF2),vtz,0,trail,CuO,-213.3793,0.0,6e-05,-213.37778,1.664e-06,-212.24349945673225,,500.0,,,,,one-shot GF2
SEET(FCI/GF2),vqz,0,trail,CuO,-213.4838,0.0,9e-05,-213.4842442,1e-05,-212.24422133071548,,500.0,,,,,one-shot GF2
SEET(FCI/GF2),vdz,0,trail,Mn,-103.9438,0.0,0.0,-103.94226,4.56e-07,-103.51554736964935,,1000.0,,,,,
SEET(FCI/GF2),vqz,1,trail,Cr,-86.5188,0.0,0.00016,-86.51867,1.764e-06,-85.99861621753384,,1000.0,,,,,
SEET(FCI/GF2),vtz,1,trail,Mn,-103.7891,0.0,0.0,-103.79214,1.99e-07,-103.29880070636771,,1000.0,,,,,
SEET(FCI/GF2),vdz,1,trail,Cr,-86.3714,0.0,7e-05,-86.37241,4.6e-08,-85.99840800159254,,1000.0,,,,,
SEET(FCI/GF2),vdz,1,trail,Sc,-46.1559,0.0,0.00048,-46.15683,0.0,-45.85651158235275,,1000.0,,,,,
SEET(FCI/GF2),vtz,1,trail,Sc,-46.2084,0.0,0.0007700000000000001,-46.21149000000001,0.0,-45.85935928101564,,1000.0,,,,,
SEET(FCI/GF2),vqz,1,trail,Sc,-46.2326,0.0,0.0018,-46.23311,9.94e-07,-45.859964744612796,,1000.0,,,,,
SEET(FCI/GF2),vdz,0,trail,Ti,-57.8851,0.0,0.00025,-57.88305,2.26e-07,-57.52051227493378,,1000.0,,,,,
SEET(FCI/GF2),vtz,0,trail,Ti,-57.9547,0.0,0.00021,-57.95463,3.67e-07,-57.522468837232104,,1000.0,,,,,
SEET(FCI/GF2),vqz,0,trail,Ti,-57.9814,0.0,0.0004,-57.983000000000004,2.24e-06,-57.52332478221496,,1000.0,,,,,
SEET(FCI/GF2),vdz,1,trail,Ti,-57.6324,0.0,8e-05,-57.63401999999999,1.1e-08,-57.31379021206569,,1000.0,,,,,
SEET(FCI/GF2),vtz,1,trail,Ti,-57.7032,0.0,0.0006900000000000001,-57.70424000000001,5.7e-08,-57.318310870851406,,1000.0,,,,,
SEET(FCI/GF2),vtz,1,trail,Cr,-86.4697,0.0,0.00022,-86.47298,2.01e-07,-85.99858355154308,,1000.0,,,,,
SEET(FCI/GF2),vdz,0,trail,Sc,-46.3946,0.0,0.00048,-46.39685,5.4e-08,-46.056720086471316,,1000.0,,,,,
SEET(FCI/GF2),vqz,1,trail,O,-15.3418,0.0,3e-05,-15.3421,0.0,-15.210758359146777,,1000.0,,,,,
SEET(FCI/GF2),vtz,1,trail,O,-15.332,0.0,9e-05,-15.33358,0.0,-15.210120374674373,,1000.0,,,,,
SEET(FCI/GF2),vdz,1,trail,O,-15.2974,0.0,9e-05,-15.300670000000002,0.0,-15.209469738930444,,1000.0,,,,,
SEET(FCI/GF2),vqz,0,trail,O,-15.8357,0.0,7e-05,-15.83909,5.31e-06,-15.651914835093455,,1000.0,,,,,
SEET(FCI/GF2),vtz,0,trail,O,-15.8241,0.0,0.0001,-15.82702,0.0,-15.65178729066239,,1000.0,,,,,
SEET(FCI/GF2),vqz,1,trail,Ti,-57.7302,0.0,0.0,-57.73256,7.33e-07,-57.319727268097715,,1000.0,,,,,
SEET(FCI/GF2),vdz,0,trail,V,-71.0775,0.0,0.00046,-71.07767,3.2600000000000003e-07,-70.69525960473436,,1000.0,,,,,
SEET(FCI/GF2),vdz,0,trail,O,-15.7786,0.0,0.00034,-15.78125,0.0,-15.650898615762124,,1000.0,,,,,
SEET(FCI/GF2),vtz,0,trail,V,-71.167,0.0,0.0,-71.16898,1.017e-06,-70.69687058820543,,1000.0,,,,,
SEET(FCI/GF2),vqz,0,trail,V,-71.2031,0.0,0.00016,-71.20578,1e-05,-70.69711953301085,,1000.0,,,,,
SEET(FCI/GF2),vdz,1,trail,V,-70.8266,0.0,6e-05,-70.8284,3.2e-08,-70.47804713713508,,1000.0,,,,,
SEET(FCI/GF2),vtz,1,trail,V,-70.9164,0.0,0.00023,-70.91955,1.62e-07,-70.47870620861032,,1000.0,,,,,
SEET(FCI/GF2),vqz,1,trail,V,-70.956,0.0,7e-05,-70.95759,8.42e-07,-70.47878254097698,,1000.0,,,,,
SEET(FCI/GF2),vdz,0,trail,Cr,-86.6116,0.0,0.0,-86.61203,1.24e-07,-86.21795636713652,,1000.0,,,,,
SEET(FCI/GF2),vtz,0,trail,Cr,-86.7173,0.0,0.00011,-86.72091999999998,4.48e-07,-86.21884242573502,,1000.0,,,,,
SEET(FCI/GF2),vqz,0,trail,Cr,-86.7657,0.0,0.0,-86.76760999999998,0.0,-86.21909581115591,,1000.0,,,,,
SEET(FCI/GF2),vqz,0,trail,Sc,-46.4737,0.0,0.0,-46.474,1.07e-06,-46.057726629346845,,1000.0,,,,,
SEET(FCI/GF2),vtz,0,trail,Sc,-46.4476,0.0,0.00048,-46.4523,8.800000000000002e-08,-46.05746799644578,,1000.0,,,,,
SHCI,vdz,0,trail,FeO,-139.43599,5.4039999999999986e-06,8e-05,-139.43599,5.4039999999999986e-06,-138.66009692442393,,,,,,,
SHCI,vdz,0,trail,CuO,-213.12303,3.599e-06,0.00017,-213.12303,3.599e-06,-212.238829673217,,,,,,,
SHCI,vtz,0,trail,TiO,-74.03085,1.99e-05,2e-05,-74.03085,1.99e-05,-73.27527588824228,,,,,,,
SHCI,vtz,0,trail,VO,-87.23526,2e-05,2e-05,-87.23526,2e-05,-86.40670018837703,,,,,,,
SHCI,vtz,0,trail,CrO,-102.71867,1.99e-05,0.00028,-102.71867,1.99e-05,-101.84420581490784,,,,,,,
SHCI,vtz,0,trail,MnO,-120.02928,2e-05,0.00024,-120.02928,2e-05,-119.13957526878391,,,,,,,
SHCI,vtz,0,trail,FeO,-139.63546000000002,2e-05,0.00031,-139.63546000000002,2e-05,-138.667246980313,,,,,,,
SHCI,vtz,0,trail,CuO,-213.37778,1.664e-06,0.00063,-213.37778,1.664e-06,-212.24349945673225,,,,,,,
SHCI,vdz,0,trail,MnO,-119.85051,1e-05,5e-05,-119.85051,1e-05,-119.1332394993054,,,,,,,
SHCI,vtz,0,trail,ScO,-62.53013000000001,9.96e-06,7e-05,-62.53013000000001,9.96e-06,-61.83374588456312,,,,,,,
SHCI,vdz,0,trail,CrO,-102.55837,2.442e-06,9e-05,-102.55837,2.442e-06,-101.8381354486648,,,,,,,
SHCI,vtz,1,trail,Sc,-46.21149000000001,0.0,1e-05,-46.21149000000001,0.0,-45.85935928101564,,,,,,,
SHCI,vdz,0,trail,TiO,-73.90375,6.77e-07,6e-05,-73.90375,6.77e-07,-73.26973605789902,,,,,,,
SHCI,vdz,0,trail,ScO,-62.42004,9.92e-06,6e-05,-62.42004,9.92e-06,-61.829342751826275,,,,,,,
SHCI,vtz,1,trail,Cu,-197.16304,6.5e-07,1e-05,-197.16304,6.5e-07,-196.32520712735686,,,,,,,
SHCI,vqz,0,trail,O,-15.83909,5.31e-06,0.0,-15.83909,5.31e-06,-15.651914835093455,,,,,,,
SHCI,vqz,1,trail,O,-15.3421,0.0,0.0,-15.3421,0.0,-15.210758359146777,,,,,,,
SHCI,vqz,0,trail,Sc,-46.474,1.07e-06,4e-05,-46.474,1.07e-06,-46.057726629346845,,,,,,,
SHCI,vqz,1,trail,Sc,-46.23311,9.94e-07,1e-05,-46.23311,9.94e-07,-45.859964744612796,,,,,,,
SHCI,vqz,0,trail,Ti,-57.983000000000004,2.24e-06,5e-05,-57.983000000000004,2.24e-06,-57.52332478221496,,,,,,,
SHCI,vqz,1,trail,Ti,-57.73256,7.33e-07,2e-05,-57.73256,7.33e-07,-57.319727268097715,,,,,,,
SHCI,vqz,0,trail,TiO,-74.07548786,1e-05,0.0005975141000000001,-74.07548786,1e-05,-73.27696889209976,,,,,,,
SHCI,vdz,0,trail,VO,-87.08577,2.7300000000000003e-05,7e-05,-87.08577,2.7300000000000003e-05,-86.4002119655646,,,,,,,
SHCI,vqz,0,trail,VO,-87.288681736,1e-05,7.085010000000001e-05,-87.288681736,1e-05,-86.40819514293459,,,,,,,
SHCI,vtz,0,trail,Ti,-57.95463,3.67e-07,6e-05,-57.95463,3.67e-07,-57.522468837232104,,,,,,,
SHCI,vqz,0,trail,MnO,-120.09707125940001,1e-05,0.0002142232,-120.09707125940001,1e-05,-119.14081170666552,,,,,,,
SHCI,vtz,0,trail,O,-15.82702,0.0,0.0,-15.82702,0.0,-15.65178729066239,,,,,,,
SHCI,vdz,1,trail,Cu,-196.96723,1.474e-06,4e-05,-196.96723,1.474e-06,-196.32402730647453,,,,,,,
SHCI,vdz,0,trail,Cu,-197.2369,1.152e-06,3e-05,-197.2369,1.152e-06,-196.56440183256336,,,,,,,
SHCI,vdz,1,trail,Fe,-123.23354,1.2e-07,1e-05,-123.23354,1.2e-07,-122.79860715251272,,,,,,,
SHCI,vdz,0,trail,Fe,-123.51812,6.459999999999999e-07,2e-05,-123.51812,6.459999999999999e-07,-123.03606101031244,,,,,,,
SHCI,vdz,1,trail,Mn,-103.67336,4.2e-08,1e-05,-103.67336,4.2e-08,-103.29335920887651,,,,,,,
SHCI,vdz,0,trail,Mn,-103.94226,4.56e-07,2e-05,-103.94226,4.56e-07,-103.51554736964935,,,,,,,
SHCI,vdz,1,trail,Cr,-86.37241,4.6e-08,1e-05,-86.37241,4.6e-08,-85.99840800159254,,,,,,,
SHCI,vdz,0,trail,Cr,-86.61203,1.24e-07,2e-05,-86.61203,1.24e-07,-86.21795636713652,,,,,,,
SHCI,vdz,1,trail,V,-70.8284,3.2e-08,1e-05,-70.8284,3.2e-08,-70.47804713713508,,,,,,,
SHCI,vdz,0,trail,V,-71.07767,3.2600000000000003e-07,4e-05,-71.07767,3.2600000000000003e-07,-70.69525960473436,,,,,,,
SHCI,vdz,1,trail,Ti,-57.63401999999999,1.1e-08,1e-05,-57.63401999999999,1.1e-08,-57.31379021206569,,,,,,,
SHCI,vdz,0,trail,Ti,-57.88305,2.26e-07,3e-05,-57.88305,2.26e-07,-57.52051227493378,,,,,,,
SHCI,vdz,1,trail,Sc,-46.15683,0.0,1e-05,-46.15683,0.0,-45.85651158235275,,,,,,,
SHCI,vdz,0,trail,Sc,-46.39685,5.4e-08,1e-05,-46.39685,5.4e-08,-46.056720086471316,,,,,,,
SHCI,vdz,1,trail,O,-15.300670000000002,0.0,0.0,-15.300670000000002,0.0,-15.209469738930444,,,,,,,
SHCI,vdz,0,trail,O,-15.78125,0.0,0.0,-15.78125,0.0,-15.650898615762124,,,,,,,
SHCI,vtz,1,trail,O,-15.33358,0.0,0.0,-15.33358,0.0,-15.210120374674373,,,,,,,
SHCI,vtz,0,trail,Sc,-46.4523,8.800000000000002e-08,3e-05,-46.4523,8.800000000000002e-08,-46.05746799644578,,,,,,,
SHCI,vqz,0,trail,V,-71.20578,1e-05,6e-05,-71.20578,1e-05,-70.69711953301085,,,,,,,
SHCI,vtz,1,trail,Ti,-57.70424000000001,5.7e-08,3e-05,-57.70424000000001,5.7e-08,-57.318310870851406,,,,,,,
SHCI,vqz,0,trail,FeO,-139.7113522,1e-05,0.0007937932000000001,-139.7113522,1e-05,-138.6685140260192,,,,,,,
SHCI,vqz,0,trail,CuO,-213.4842442,1e-05,0.0008401547999999999,-213.4842442,1e-05,-212.24422133071548,,,,,,,
SHCI,v5z,0,trail,ScO,-62.5821409609,1e-05,0.0006,-62.5821409609,1e-05,-61.8350828626785,,,,,,,
SHCI,v5z,0,trail,TiO,-74.09147310520001,1e-05,0.0002,-74.09147310520001,1e-05,-73.2771786400687,,,,,,,
SHCI,v5z,0,trail,VO,-87.3073938172,1e-05,0.0004210737,-87.3073938172,1e-05,-86.40843884648703,,,,,,,
SHCI,v5z,0,trail,CrO,-102.8027368164,1e-05,0.0008254673,-102.8027368164,1e-05,-101.84668971203637,,,,,,,
SHCI,v5z,0,trail,MnO,-120.1223644293,1e-05,0.0006948453,-120.1223644293,1e-05,-119.14098759444364,,,,,,,
SHCI,v5z,0,trail,FeO,-139.7416819491,1e-05,0.0008991592,-139.7416819491,1e-05,-138.66875655750619,,,,,,,
SHCI,vqz,0,trail,CrO,-102.779756,1e-05,0.0007410852,-102.779756,1e-05,-101.84627163418828,,,,,,,
SHCI,v5z,0,trail,CuO,-213.5291282959,1e-05,0.002,-213.5291282959,1e-05,-212.2443632841544,,,,,,,
SHCI,vtz,1,trail,Fe,-123.36857,5.41e-07,3e-05,-123.36857,5.41e-07,-122.80424852863449,,,,,,,
SHCI,vtz,0,trail,Fe,-123.6572,5.71e-07,1e-05,-123.6572,5.71e-07,-123.03857246947872,,,,,,,
SHCI,vtz,1,trail,Mn,-103.79214,1.99e-07,2e-05,-103.79214,1.99e-07,-103.29880070636771,,,,,,,
SHCI,vtz,0,trail,Mn,-104.06366,9.9e-07,5e-05,-104.06366,9.9e-07,-103.51751723050371,,,,,,,
SHCI,vtz,1,trail,Cr,-86.47298,2.01e-07,2e-05,-86.47298,2.01e-07,-85.99858355154308,,,,,,,
SHCI,vtz,0,trail,Cr,-86.72091999999998,4.48e-07,4e-05,-86.72091999999998,4.48e-07,-86.21884242573502,,,,,,,
SHCI,vtz,1,trail,V,-70.91955,1.62e-07,4e-05,-70.91955,1.62e-07,-70.47870620861032,,,,,,,
SHCI,vtz,0,trail,V,-71.16898,1.017e-06,4e-05,-71.16898,1.017e-06,-70.69687058820543,,,,,,,
SHCI,vtz,0,trail,Cu,-197.44464,4.59e-07,2e-05,-197.44464,4.59e-07,-196.56611793957046,,,,,,,
SHCI,vqz,1,trail,V,-70.95759,8.42e-07,0.0,-70.95759,8.42e-07,-70.47878254097698,,,,,,,
SHCI,vqz,0,trail,ScO,-62.56845381,1e-05,0.0004209225,-62.56845381,1e-05,-61.834924297751634,,,,,,,
SHCI,vqz,1,trail,Cr,-86.51867,1.764e-06,0.0,-86.51867,1.764e-06,-85.99861621753384,,,,,,,
SHCI,v5z,1,trail,Cu,-197.29251,3.86e-07,7e-05,-197.29251,3.86e-07,-196.3253458468569,,,,,,,
SHCI,vqz,0,trail,Cr,-86.76760999999998,0.0,1e-05,-86.76760999999998,0.0,-86.21909581115591,,,,,,,
SHCI,v5z,1,trail,Sc,-46.24115,1.398e-05,1e-05,-46.24115,1.398e-05,-45.86020861913251,,,,,,,
SHCI,v5z,0,trail,Ti,-57.99386,0.0,8e-05,-57.99386,0.0,-57.52335292738408,,,,,,,
SHCI,v5z,1,trail,Ti,-57.74316,0.0,2e-05,-57.74316,0.0,-57.320045716102676,,,,,,,
SHCI,v5z,0,trail,V,-71.21983,0.0,3e-05,-71.21983,0.0,-70.69714489237121,,,,,,,
SHCI,v5z,1,trail,V,-70.97182,0.0,0.0,-70.97182,0.0,-70.47890119732277,,,,,,,
SHCI,v5z,0,trail,Cr,-86.78532,0.0,1e-05,-86.78532,0.0,-86.21910985180031,,,,,,,
SHCI,v5z,0,trail,Mn,-104.13542,4.9e-08,2e-05,-104.13542,4.9e-08,-103.51775094214493,,,,,,,
SHCI,v5z,1,trail,Mn,-103.86284,0.0,1e-05,-103.86284,0.0,-103.29970385074444,,,,,,,
SHCI,v5z,0,trail,Fe,-123.7418,1.98e-07,2e-05,-123.7418,1.98e-07,-123.03901838784545,,,,,,,
SHCI,v5z,1,trail,Cr,-86.53627,0.0,3e-05,-86.53627,0.0,-85.99871084112391,,,,,,,
SHCI,v5z,0,trail,Cu,-197.57608,1.068e-06,1e-05,-197.57608,1.068e-06,-196.5663811367177,,,,,,,
SHCI,vqz,0,trail,Mn,-104.11501,3.37e-06,1e-05,-104.11501,3.37e-06,-103.51774137665831,,,,,,,
SHCI,v5z,1,trail,Fe,-123.45183,3e-08,2e-05,-123.45183,3e-08,-122.805367259054,,,,,,,
SHCI,vqz,0,trail,Fe,-123.71675,1.63e-05,6e-05,-123.71675,1.63e-05,-123.03893433543683,,,,,,,
SHCI,vqz,1,trail,Fe,-123.42709,3.122e-06,3e-05,-123.42709,3.122e-06,-122.80506201856676,,,,,,,
SHCI,vqz,0,trail,Cu,-197.53642,1.98e-05,0.0,-197.53642,1.98e-05,-196.5663491464669,,,,,,,
SHCI,vqz,1,trail,Mn,-103.84272,2.375e-06,1e-05,-103.84272,2.375e-06,-103.29943473113407,,,,,,,
SHCI,v5z,0,trail,O,-15.84317,0.0,0.0,-15.84317,0.0,-15.651935198107855,,,,,,,
SHCI,v5z,1,trail,O,-15.34479,0.0,0.0,-15.34479,0.0,-15.210911583355957,,,,,,,
SHCI,v5z,0,trail,Sc,-46.48213,0.0,7e-05,-46.48213,0.0,-46.05773792407675,,,,,,,
SHCI,vqz,1,trail,Cu,-197.25343,3.012e-06,1e-05,-197.25343,3.012e-06,-196.32534219464927,,,,,,,
UCCSD,vtz,0,trail,Cu,-197.41740370680068,0.0,0.0,-197.44464,4.59e-07,-196.56611793957046,,,,,,,
UCCSD,vtz,0,trail,Cr,-86.70659076775038,0.0,0.0,-86.72091999999998,4.48e-07,-86.21884242573502,,,,,,,
UCCSD,vtz,1,trail,Cr,-86.4615517308287,0.0,0.0,-86.47298,2.01e-07,-85.99858355154308,,,,,,,
UCCSD,vtz,0,trail,Mn,-104.04778117933417,0.0,0.0,-104.06366,9.9e-07,-103.51751723050371,,,,,,,
UCCSD,vtz,1,trail,Mn,-103.78146526904207,0.0,0.0,-103.79214,1.99e-07,-103.29880070636771,,,,,,,
UCCSD,vtz,0,trail,Fe,-123.63925375399349,0.0,0.0,-123.6572,5.71e-07,-123.03857246947872,,,,,,,
UCCSD,vtz,1,trail,Fe,-123.35622693757796,0.0,0.0,-123.36857,5.41e-07,-122.80424852863449,,,,,,,
UCCSD,vqz,0,trail,Cu,-197.5052619390659,0.0,0.0,-197.53642,1.98e-05,-196.5663491464669,,,,,,,
UCCSD,vqz,1,trail,Cr,-86.50525415684963,0.0,0.0,-86.51867,1.764e-06,-85.99861621753384,,,,,,,
UCCSD,vqz,0,trail,O,-15.834743331725905,0.0,0.0,-15.83909,5.31e-06,-15.651914835093455,,,,,,,
UCCSD,vqz,1,trail,O,-15.339802474778907,0.0,0.0,-15.3421,0.0,-15.210758359146777,,,,,,,
UCCSD,vqz,0,trail,Sc,-46.4573768287099,0.0,0.0,-46.474,1.07e-06,-46.057726629346845,,,,,,,
UCCSD,vqz,1,trail,Sc,-46.22134076672064,0.0,0.0,-46.23311,9.94e-07,-45.859964744612796,,,,,,,
UCCSD,vqz,0,trail,Ti,-57.965885691801745,0.0,0.0,-57.983000000000004,2.24e-06,-57.52332478221496,,,,,,,
UCCSD,vqz,1,trail,Ti,-57.720794629913655,0.0,0.0,-57.73256,7.33e-07,-57.319727268097715,,,,,,,
UCCSD,vqz,0,trail,V,-71.18778095431433,0.0,0.0,-71.20578,1e-05,-70.69711953301085,,,,,,,
UCCSD,vqz,1,trail,V,-70.94431928426559,0.0,0.0,-70.95759,8.42e-07,-70.47878254097698,,,,,,,
UCCSD,vqz,0,trail,Cr,-86.75091365432642,0.0,0.0,-86.76760999999998,0.0,-86.21909581115591,,,,,,,
UCCSD,vtz,0,trail,V,-71.15279224831197,0.0,0.0,-71.16898,1.017e-06,-70.69687058820543,,,,,,,
UCCSD,vtz,1,trail,Cu,-197.14212776934414,0.0,0.0,-197.16304,6.5e-07,-196.32520712735686,,,,,,,
UCCSD,vtz,1,trail,Ti,-57.69382220179495,0.0,0.0,-57.70424000000001,5.7e-08,-57.318310870851406,,,,,,,
UCCSD,vdz,1,trail,Cu,-196.95740455913932,0.0,0.0,-196.96723,1.474e-06,-196.32402730647453,,,,,,,
UCCSD,vtz,1,trail,Sc,-46.20101314857256,0.0,0.0,-46.21149000000001,0.0,-45.85935928101564,,,,,,,
UCCSD,v5z,0,trail,Cu,-197.5436642703226,0.0,0.0,-197.57608,1.068e-06,-196.5663811367177,,,,,,,
UCCSD,v5z,1,trail,Fe,-123.43650116773459,0.0,0.0,-123.45183,3e-08,-122.805367259054,,,,,,,
UCCSD,v5z,0,trail,Fe,-123.7202895244198,0.0,0.0,-123.7418,1.98e-07,-123.03901838784545,,,,,,,
UCCSD,v5z,1,trail,Mn,-103.84959934460872,0.0,0.0,-103.86284,0.0,-103.29970385074444,,,,,,,
UCCSD,v5z,0,trail,Mn,-104.11650854784256,0.0,0.0,-104.13542,4.9e-08,-103.51775094214493,,,,,,,
UCCSD,v5z,1,trail,Cr,-86.522101589246,0.0,0.0,-86.53627,0.0,-85.99871084112391,,,,,,,
UCCSD,v5z,1,trail,Cu,-197.26680808774643,0.0,0.0,-197.29251,3.86e-07,-196.3253458468569,,,,,,,
UCCSD,v5z,0,trail,Cr,-86.76784385163063,0.0,0.0,-86.78532,0.0,-86.21910985180031,,,,,,,
UCCSD,v5z,0,trail,V,-71.2010143606209,0.0,0.0,-71.21983,0.0,-70.69714489237121,,,,,,,
UCCSD,v5z,1,trail,Ti,-57.730914761840964,0.0,0.0,-57.74316,0.0,-57.320045716102676,,,,,,,
UCCSD,v5z,0,trail,Ti,-57.976024725428076,0.0,0.0,-57.99386,0.0,-57.52335292738408,,,,,,,
UCCSD,v5z,1,trail,Sc,-46.22894630104592,0.0,0.0,-46.24115,1.398e-05,-45.86020861913251,,,,,,,
UCCSD,v5z,0,trail,Sc,-46.4649768160275,0.0,0.0,-46.48213,0.0,-46.05773792407675,,,,,,,
UCCSD,v5z,1,trail,O,-15.342397226918795,0.0,0.0,-15.34479,0.0,-15.210911583355957,,,,,,,
UCCSD,v5z,1,trail,V,-70.9579715407137,0.0,0.0,-70.97182,0.0,-70.47890119732277,,,,,,,
UCCSD,vdz,0,trail,O,-15.779080211623132,0.0,0.0,-15.78125,0.0,-15.650898615762124,,,,,,,
UCCSD,vdz,1,trail,O,-15.299800503596158,0.0,0.0,-15.300670000000002,0.0,-15.209469738930444,,,,,,,
UCCSD,vdz,0,trail,Sc,-46.38595844384197,0.0,0.0,-46.39685,5.4e-08,-46.056720086471316,,,,,,,
UCCSD,vtz,0,trail,Sc,-46.43718489311391,0.0,0.0,-46.4523,8.800000000000002e-08,-46.05746799644578,,,,,,,
UCCSD,vtz,1,trail,O,-15.331593370228314,0.0,0.0,-15.33358,0.0,-15.210120374674373,,,,,,,
UCCSD,vtz,0,trail,O,-15.82314937712888,0.0,0.0,-15.82702,0.0,-15.65178729066239,,,,,,,
UCCSD,vdz,0,trail,Cu,-197.22228761675166,0.0,0.0,-197.2369,1.152e-06,-196.56440183256336,,,,,,,
UCCSD,vdz,1,trail,Fe,-123.22715350312636,0.0,0.0,-123.23354,1.2e-07,-122.79860715251272,,,,,,,
UCCSD,vdz,0,trail,Fe,-123.50779840651155,0.0,0.0,-123.51812,6.459999999999999e-07,-123.03606101031244,,,,,,,
UCCSD,vdz,1,trail,Mn,-103.66757407055952,0.0,0.0,-103.67336,4.2e-08,-103.29335920887651,,,,,,,
UCCSD,vdz,0,trail,Mn,-103.93261369236343,0.0,0.0,-103.94226,4.56e-07,-103.51554736964935,,,,,,,
UCCSD,vdz,1,trail,Cr,-86.3665613390929,0.0,0.0,-86.37241,4.6e-08,-85.99840800159254,,,,,,,
UCCSD,vdz,0,trail,Cr,-86.6046263052922,0.0,0.0,-86.61203,1.24e-07,-86.21795636713652,,,,,,,
UCCSD,vdz,1,trail,V,-70.8223077092011,0.0,0.0,-70.8284,3.2e-08,-70.47804713713508,,,,,,,
UCCSD,vdz,0,trail,V,-71.06739283571673,0.0,0.0,-71.07767,3.2600000000000003e-07,-70.69525960473436,,,,,,,
UCCSD,vdz,1,trail,Ti,-57.62741179100748,0.0,0.0,-57.63401999999999,1.1e-08,-57.31379021206569,,,,,,,
UCCSD,vdz,0,trail,Ti,-57.87237337860729,0.0,0.0,-57.88305,2.26e-07,-57.52051227493378,,,,,,,
UCCSD,vdz,1,trail,Sc,-46.14969669527632,0.0,0.0,-46.15683,0.0,-45.85651158235275,,,,,,,
UCCSD,vtz,0,trail,Ti,-57.93908246335163,0.0,0.0,-57.95463,3.67e-07,-57.522468837232104,,,,,,,
UCCSD,vqz,0,trail,Mn,-104.09688340039624,0.0,0.0,-104.11501,3.37e-06,-103.51774137665831,,,,,,,
UCCSD,vtz,1,trail,V,-70.90803572594318,0.0,0.0,-70.91955,1.62e-07,-70.47870620861032,,,,,,,
UCCSD,vqz,0,trail,Fe,-123.69608273141209,0.0,0.0,-123.71675,1.63e-05,-123.03893433543683,,,,,,,
UCCSD,vtz,0,trail,ScO,-62.48949960887328,0.0,0.0,-62.53013000000001,9.96e-06,-61.83374588456312,,,,,,,
UCCSD,vdz,0,trail,MnO,-119.8192051857518,0.0,0.0,-119.85051,1e-05,-119.1332394993054,,,,,,,
UCCSD,v5z,0,trail,O,-15.83868452648737,0.0,0.0,-15.84317,0.0,-15.651935198107855,,,,,,,
UCCSD,vtz,0,trail,CuO,-213.33434944504288,0.0,0.0,-213.37778,1.664e-06,-212.24349945673225,,,,,,,
UCCSD,v5z,0,trail,CuO,-213.47798335200628,0.0,0.0,-213.5291282959,1e-05,-212.2443632841544,,,,,,,
UCCSD,v5z,0,trail,VO,-87.24932723550339,0.0,0.0,-87.3073938172,1e-05,-86.40843884648703,,,,,,,
UCCSD,vqz,0,trail,CrO,-102.72382559966084,0.0,0.0,-102.779756,1e-05,-101.84627163418828,,,,,,,
UCCSD,vdz,0,trail,TiO,-73.86695705529483,0.0,0.0,-73.90375,6.77e-07,-73.26973605789902,,,,,,,
UCCSD,vqz,0,trail,ScO,-62.52533293633869,0.0,0.0,-62.56845381,1e-05,-61.834924297751634,,,,,,,
UCCSD,vdz,0,trail,CuO,-213.093983309176,0.0,0.0,-213.12303,3.599e-06,-212.238829673217,,,,,,,
UCCSD,vqz,1,trail,Mn,-103.83019314612024,0.0,0.0,-103.84272,2.375e-06,-103.29943473113407,,,,,,,
UCCSD,vqz,0,trail,FeO,-139.65883285444852,0.0,0.0,-139.7113522,1e-05,-138.6685140260192,,,,,,,
UCCSD,v5z,0,trail,ScO,-62.53779524630487,0.0,0.0,-62.5821409609,1e-05,-61.8350828626785,,,,,,,
UCCSD,v5z,0,trail,TiO,-74.041306678526,0.0,0.0,-74.09147310520001,1e-05,-73.2771786400687,,,,,,,
UCCSD,v5z,0,trail,FeO,-139.6875997161323,0.0,0.0,-139.7416819491,1e-05,-138.66875655750619,,,,,,,
UCCSD,vtz,0,trail,MnO,-119.98595216372655,0.0,0.0,-120.02928,2e-05,-119.13957526878391,,,,,,,
UCCSD,vqz,0,trail,MnO,-120.04973103114573,0.0,0.0,-120.09707125940001,1e-05,-119.14081170666552,,,,,,,
UCCSD,vqz,0,trail,VO,-87.2314938062568,0.0,0.0,-87.288681736,1e-05,-86.40819514293459,,,,,,,
UCCSD,vdz,0,trail,VO,-87.0433251794816,0.0,0.0,-87.08577,2.7300000000000003e-05,-86.4002119655646,,,,,,,
UCCSD,vtz,0,trail,FeO,-139.58713524288558,0.0,0.0,-139.63546000000002,2e-05,-138.667246980313,,,,,,,
UCCSD,vqz,1,trail,Cu,-197.22892381725345,0.0,0.0,-197.25343,3.012e-06,-196.32534219464927,,,,,,,
UCCSD,v5z,0,trail,CrO,-102.7448168934164,0.0,0.0,-102.8027368164,1e-05,-101.84668971203637,,,,,,,
UCCSD,vdz,0,trail,CrO,-102.51742471312912,0.0,0.0,-102.55837,2.442e-06,-101.8381354486648,,,,,,,
UCCSD,vtz,0,trail,TiO,-73.984570272526,0.0,0.0,-74.03085,1.99e-05,-73.27527588824228,,,,,,,
UCCSD,vdz,0,trail,ScO,-62.388040825363376,0.0,0.0,-62.42004,9.92e-06,-61.829342751826275,,,,,,,
UCCSD,vdz,0,trail,FeO,-139.40078257457623,0.0,0.0,-139.43599,5.4039999999999986e-06,-138.66009692442393,,,,,,,
UCCSD,vqz,1,trail,Fe,-123.41257068133524,0.0,0.0,-123.42709,3.122e-06,-122.80506201856676,,,,,,,
UCCSD,vqz,0,trail,TiO,-74.0263944169137,0.0,0.0,-74.07548786,1e-05,-73.27696889209976,,,,,,,
UCCSD,vtz,0,trail,CrO,-102.66627196382464,0.0,0.0,-102.71867,1.99e-05,-101.84420581490784,,,,,,,
UCCSD,v5z,0,trail,MnO,-120.0739650213693,0.0,0.0,-120.1223644293,1e-05,-119.14098759444364,,,,,,,
UCCSD,vqz,0,trail,CuO,-213.43547603787056,0.0,0.0,-213.4842442,1e-05,-212.24422133071548,,,,,,,
UCCSD,vtz,0,trail,VO,-87.18156668589623,0.0,0.0,-87.23526,2e-05,-86.40670018837703,,,,,,,
UCCSD(T),vdz,0,trail,Fe,-123.517338779438,0.0,0.0,-123.51812,6.459999999999999e-07,-123.03606101031244,,,,,,,
UCCSD(T),vdz,1,trail,Fe,-123.23318195569523,0.0,0.0,-123.23354,1.2e-07,-122.79860715251272,,,,,,,
UCCSD(T),vdz,0,trail,Cu,-197.23550602653444,0.0,0.0,-197.2369,1.152e-06,-196.56440183256336,,,,,,,
UCCSD(T),vdz,1,trail,Cu,-196.96613540024933,0.0,0.0,-196.96723,1.474e-06,-196.32402730647453,,,,,,,
UCCSD(T),vtz,0,trail,O,-15.826581649979662,0.0,0.0,-15.82702,0.0,-15.65178729066239,,,,,,,
UCCSD(T),vtz,1,trail,O,-15.333332401713635,0.0,0.0,-15.33358,0.0,-15.210120374674373,,,,,,,
UCCSD(T),vtz,0,trail,Sc,-46.450755995567036,0.0,0.0,-46.4523,8.800000000000002e-08,-46.05746799644578,,,,,,,
UCCSD(T),vtz,1,trail,Fe,-123.36850031124139,0.0,0.0,-123.36857,5.41e-07,-122.80424852863449,,,,,,,
UCCSD(T),vtz,1,trail,Sc,-46.21076630565196,0.0,0.0,-46.21149000000001,0.0,-45.85935928101564,,,,,,,
UCCSD(T),vtz,0,trail,Mn,-104.06308129961508,0.0,0.0,-104.06366,9.9e-07,-103.51751723050371,,,,,,,
UCCSD(T),vtz,1,trail,Ti,-57.70356698749631,0.0,0.0,-57.70424000000001,5.7e-08,-57.318310870851406,,,,,,,
UCCSD(T),vtz,0,trail,Fe,-123.65662567308549,0.0,0.0,-123.6572,5.71e-07,-123.03857246947872,,,,,,,
UCCSD(T),vdz,1,trail,Mn,-103.67313363230451,0.0,0.0,-103.67336,4.2e-08,-103.29335920887651,,,,,,,
UCCSD(T),vtz,0,trail,V,-71.16742006980368,0.0,0.0,-71.16898,1.017e-06,-70.69687058820543,,,,,,,
UCCSD(T),vtz,1,trail,V,-70.9190557573661,0.0,0.0,-70.91955,1.62e-07,-70.47870620861032,,,,,,,
UCCSD(T),vtz,0,trail,Cr,-86.72051663814709,0.0,0.0,-86.72091999999998,4.48e-07,-86.21884242573502,,,,,,,
UCCSD(T),vtz,1,trail,Mn,-103.79202851111685,0.0,0.0,-103.79214,1.99e-07,-103.29880070636771,,,,,,,
UCCSD(T),vtz,1,trail,Cr,-86.47274836324767,0.0,0.0,-86.47298,2.01e-07,-85.99858355154308,,,,,,,
UCCSD(T),vtz,0,trail,Ti,-57.95305004477432,0.0,0.0,-57.95463,3.67e-07,-57.522468837232104,,,,,,,
UCCSD(T),vdz,0,trail,Mn,-103.94164716850834,0.0,0.0,-103.94226,4.56e-07,-103.51554736964935,,,,,,,
UCCSD(T),vdz,1,trail,Ti,-57.633436117797956,0.0,0.0,-57.63401999999999,1.1e-08,-57.31379021206569,,,,,,,
UCCSD(T),vdz,0,trail,Cr,-86.61132649841602,0.0,0.0,-86.61203,1.24e-07,-86.21795636713652,,,,,,,
UCCSD(T),vqz,0,trail,VO,-87.28417710813774,0.0,0.0,-87.288681736,1e-05,-86.40819514293459,,,,,,,
UCCSD(T),vqz,0,trail,MnO,-120.09296970532316,0.0,0.0,-120.09707125940001,1e-05,-119.14081170666552,,,,,,,
UCCSD(T),v5z,0,trail,MnO,-120.11863059163471,0.0,0.0,-120.1223644293,1e-05,-119.14098759444364,,,,,,,
UCCSD(T),vtz,0,trail,MnO,-120.02552794586413,0.0,0.0,-120.02928,2e-05,-119.13957526878391,,,,,,,
UCCSD(T),v5z,0,trail,FeO,-139.7382603538747,0.0,0.0,-139.7416819491,1e-05,-138.66875655750619,,,,,,,
UCCSD(T),v5z,0,trail,TiO,-74.0885274725629,0.0,0.0,-74.09147310520001,1e-05,-73.2771786400687,,,,,,,
UCCSD(T),vqz,0,trail,TiO,-74.07261563042645,0.0,0.0,-74.07548786,1e-05,-73.27696889209976,,,,,,,
UCCSD(T),v5z,0,trail,ScO,-62.57954304564278,0.0,0.0,-62.5821409609,1e-05,-61.8350828626785,,,,,,,
UCCSD(T),vqz,0,trail,FeO,-139.7078816357347,0.0,0.0,-139.7113522,1e-05,-138.6685140260192,,,,,,,
UCCSD(T),vdz,0,trail,ScO,-62.41728590435571,0.0,0.0,-62.42004,9.92e-06,-61.829342751826275,,,,,,,
UCCSD(T),vdz,0,trail,VO,-87.08172357277813,0.0,0.0,-87.08577,2.7300000000000003e-05,-86.4002119655646,,,,,,,
UCCSD(T),vdz,0,trail,O,-15.780940991055198,0.0,0.0,-15.78125,0.0,-15.650898615762124,,,,,,,
UCCSD(T),vdz,1,trail,O,-15.30053760534081,0.0,0.0,-15.300670000000002,0.0,-15.209469738930444,,,,,,,
UCCSD(T),vdz,0,trail,Sc,-46.395538091717555,0.0,0.0,-46.39685,5.4e-08,-46.056720086471316,,,,,,,
UCCSD(T),vdz,1,trail,Sc,-46.15618407235456,0.0,0.0,-46.15683,0.0,-45.85651158235275,,,,,,,
UCCSD(T),vdz,0,trail,Ti,-57.88171776090778,0.0,0.0,-57.88305,2.26e-07,-57.52051227493378,,,,,,,
UCCSD(T),vtz,0,trail,Cu,-197.4460022897451,0.0,0.0,-197.44464,4.59e-07,-196.56611793957046,,,,,,,
UCCSD(T),vdz,0,trail,V,-71.07640366831104,0.0,0.0,-71.07767,3.2600000000000003e-07,-70.69525960473436,,,,,,,
UCCSD(T),vdz,1,trail,V,-70.8278361972832,0.0,0.0,-70.8284,3.2e-08,-70.47804713713508,,,,,,,
UCCSD(T),vdz,1,trail,Cr,-86.37192673719818,0.0,0.0,-86.37241,4.6e-08,-85.99840800159254,,,,,,,
UCCSD(T),vtz,1,trail,Cu,-197.1643579767204,0.0,0.0,-197.16304,6.5e-07,-196.32520712735686,,,,,,,
UCCSD(T),vqz,0,trail,Sc,-46.472386821600544,0.0,0.0,-46.474,1.07e-06,-46.057726629346845,,,,,,,
UCCSD(T),vqz,1,trail,O,-15.341863017302975,0.0,0.0,-15.3421,0.0,-15.210758359146777,,,,,,,
UCCSD(T),v5z,0,trail,Fe,-123.74129243383345,0.0,0.0,-123.7418,1.98e-07,-123.03901838784545,,,,,,,
UCCSD(T),v5z,1,trail,Fe,-123.45186692152019,0.0,0.0,-123.45183,3e-08,-122.805367259054,,,,,,,
UCCSD(T),v5z,0,trail,Cu,-197.57860172662342,0.0,0.0,-197.57608,1.068e-06,-196.5663811367177,,,,,,,
UCCSD(T),v5z,1,trail,Cu,-197.2947540285221,0.0,0.0,-197.29251,3.86e-07,-196.3253458468569,,,,,,,
UCCSD(T),vdz,0,trail,CrO,-102.55346627892747,0.0,0.0,-102.55837,2.442e-06,-101.8381354486648,,,,,,,
UCCSD(T),vdz,0,trail,CuO,-213.116218556697,0.0,0.0,-213.12303,3.599e-06,-212.238829673217,,,,,,,
UCCSD(T),vdz,0,trail,TiO,-73.90071992238374,0.0,0.0,-73.90375,6.77e-07,-73.26973605789902,,,,,,,
UCCSD(T),vtz,0,trail,TiO,-74.02804185780609,0.0,0.0,-74.03085,1.99e-05,-73.27527588824228,,,,,,,
UCCSD(T),vqz,0,trail,CrO,-102.7755524782538,0.0,0.0,-102.779756,1e-05,-101.84627163418828,,,,,,,
UCCSD(T),v5z,1,trail,Mn,-103.86282728872845,0.0,0.0,-103.86284,0.0,-103.29970385074444,,,,,,,
UCCSD(T),v5z,0,trail,VO,-87.30308044614706,0.0,0.0,-87.3073938172,1e-05,-86.40843884648703,,,,,,,
UCCSD(T),v5z,0,trail,CuO,-213.5261452266301,0.0,0.0,-213.5291282959,1e-05,-212.2443632841544,,,,,,,
UCCSD(T),vtz,0,trail,CuO,-213.37486402671607,0.0,0.0,-213.37778,1.664e-06,-212.24349945673225,,,,,,,
UCCSD(T),vdz,0,trail,FeO,-139.4301271159618,0.0,0.0,-139.43599,5.4039999999999986e-06,-138.66009692442393,,,,,,,
UCCSD(T),vdz,0,trail,MnO,-119.8454938195788,0.0,0.0,-119.85051,1e-05,-119.1332394993054,,,,,,,
UCCSD(T),vtz,0,trail,VO,-87.23126134297856,0.0,0.0,-87.23526,2e-05,-86.40670018837703,,,,,,,
UCCSD(T),vtz,0,trail,ScO,-62.527621753208855,0.0,0.0,-62.53013000000001,9.96e-06,-61.83374588456312,,,,,,,
UCCSD(T),vqz,0,trail,ScO,-62.56612599404671,0.0,0.0,-62.56845381,1e-05,-61.834924297751634,,,,,,,
UCCSD(T),vqz,0,trail,CuO,-213.48158043626012,0.0,0.0,-213.4842442,1e-05,-212.24422133071548,,,,,,,
UCCSD(T),vtz,0,trail,FeO,-139.63191925919023,0.0,0.0,-139.63546000000002,2e-05,-138.667246980313,,,,,,,
UCCSD(T),vtz,0,trail,CrO,-102.71466266116148,0.0,0.0,-102.71867,1.99e-05,-101.84420581490784,,,,,,,
UCCSD(T),v5z,0,trail,Mn,-104.13488088729972,0.0,0.0,-104.13542,4.9e-08,-103.51775094214493,,,,,,,
UCCSD(T),v5z,1,trail,Cr,-86.53605562617149,0.0,0.0,-86.53627,0.0,-85.99871084112391,,,,,,,
UCCSD(T),v5z,0,trail,Cr,-86.78498257358402,0.0,0.0,-86.78532,0.0,-86.21910985180031,,,,,,,
UCCSD(T),v5z,0,trail,CrO,-102.79774493938784,0.0,0.0,-102.8027368164,1e-05,-101.84668971203637,,,,,,,
UCCSD(T),vqz,1,trail,Sc,-46.232373195166645,0.0,0.0,-46.23311,9.94e-07,-45.859964744612796,,,,,,,
UCCSD(T),vqz,0,trail,Ti,-57.98136602548021,0.0,0.0,-57.983000000000004,2.24e-06,-57.52332478221496,,,,,,,
UCCSD(T),vqz,1,trail,Ti,-57.73183768623279,0.0,0.0,-57.73256,7.33e-07,-57.319727268097715,,,,,,,
UCCSD(T),vqz,0,trail,V,-71.20422204806765,0.0,0.0,-71.20578,1e-05,-70.69711953301085,,,,,,,
UCCSD(T),vqz,1,trail,V,-70.9571086872763,0.0,0.0,-70.95759,8.42e-07,-70.47878254097698,,,,,,,
UCCSD(T),vqz,0,trail,Cr,-86.7672093699367,0.0,0.0,-86.76760999999998,0.0,-86.21909581115591,,,,,,,
UCCSD(T),vqz,1,trail,Cr,-86.51849100915524,0.0,0.0,-86.51867,1.764e-06,-85.99861621753384,,,,,,,
UCCSD(T),vqz,0,trail,Mn,-104.11434621282784,0.0,0.0,-104.11501,3.37e-06,-103.51774137665831,,,,,,,
UCCSD(T),vqz,1,trail,Mn,-103.84263303812263,0.0,0.0,-103.84272,2.375e-06,-103.29943473113407,,,,,,,
UCCSD(T),vqz,0,trail,Fe,-123.716045691013,0.0,0.0,-123.71675,1.63e-05,-123.03893433543683,,,,,,,
UCCSD(T),vqz,0,trail,Cu,-197.5385379725996,0.0,0.0,-197.53642,1.98e-05,-196.5663491464669,,,,,,,
UCCSD(T),vqz,1,trail,Cu,-197.255395094616,0.0,0.0,-197.25343,3.012e-06,-196.32534219464927,,,,,,,
UCCSD(T),v5z,0,trail,O,-15.842771458186688,0.0,0.0,-15.84317,0.0,-15.651935198107855,,,,,,,
UCCSD(T),v5z,1,trail,O,-15.344564764066364,0.0,0.0,-15.34479,0.0,-15.210911583355957,,,,,,,
UCCSD(T),v5z,0,trail,Sc,-46.48054490795406,0.0,0.0,-46.48213,0.0,-46.05773792407675,,,,,,,
UCCSD(T),v5z,1,trail,Sc,-46.24045566404746,0.0,0.0,-46.24115,1.398e-05,-45.86020861913251,,,,,,,
UCCSD(T),v5z,0,trail,Ti,-57.99212889389654,0.0,0.0,-57.99386,0.0,-57.52335292738408,,,,,,,
UCCSD(T),v5z,1,trail,Ti,-57.742483320269784,0.0,0.0,-57.74316,0.0,-57.320045716102676,,,,,,,
UCCSD(T),v5z,0,trail,V,-71.21818471039809,0.0,0.0,-71.21983,0.0,-70.69714489237121,,,,,,,
UCCSD(T),v5z,1,trail,V,-70.97139713879041,0.0,0.0,-70.97182,0.0,-70.47890119732277,,,,,,,
UCCSD(T),vqz,0,trail,O,-15.838667503657177,0.0,0.0,-15.83909,5.31e-06,-15.651914835093455,,,,,,,
UCCSD(T),vqz,1,trail,Fe,-123.42704482339545,0.0,0.0,-123.42709,3.122e-06,-122.80506201856676,,,,,,,
iFCIQMC,vqz,0,trail,Ti,-57.983518,1.2e-05,0.0,-57.983000000000004,2.24e-06,-57.52332478221496,,,,,,,
iFCIQMC,vqz,1,trail,Ti,-57.732624,8.46e-06,0.0,-57.73256,7.33e-07,-57.319727268097715,,,,,,,
iFCIQMC,vtz,1,trail,Cu,-197.163711,0.000235,0.0,-197.16304,6.5e-07,-196.32520712735686,,,,,,,
iFCIQMC,vtz,1,trail,Ti,-57.703594,3.2899999999999987e-05,0.0,-57.70424000000001,5.7e-08,-57.318310870851406,,,,,,,
iFCIQMC,vtz,1,trail,Sc,-46.211062,2.93e-05,0.0,-46.21149000000001,0.0,-45.85935928101564,,,,,,,
iFCIQMC,vtz,0,trail,Ti,-57.953019,0.00011,0.0,-57.95463,3.67e-07,-57.522468837232104,,,,,,,
iFCIQMC,vtz,0,trail,Cu,-197.445155,0.000365,0.0,-197.44464,4.59e-07,-196.56611793957046,,,,,,,
iFCIQMC,vtz,0,trail,Fe,-123.656168,0.000123,0.0,-123.6572,5.71e-07,-123.03857246947872,,,,,,,
iFCIQMC,vtz,0,trail,Cr,-86.720895,7.11e-05,0.0,-86.72091999999998,4.48e-07,-86.21884242573502,,,,,,,
iFCIQMC,vtz,1,trail,Mn,-103.792007,7.03e-05,0.0,-103.79214,1.99e-07,-103.29880070636771,,,,,,,
iFCIQMC,vqz,0,trail,V,-71.20450699999998,1.52e-05,0.0,-71.20578,1e-05,-70.69711953301085,,,,,,,
iFCIQMC,vtz,0,trail,Sc,-46.451289,4.88e-05,0.0,-46.4523,8.800000000000002e-08,-46.05746799644578,,,,,,,
iFCIQMC,vqz,1,trail,V,-70.957084,8.58e-06,0.0,-70.95759,8.42e-07,-70.47878254097698,,,,,,,
iFCIQMC,vqz,1,trail,Fe,-123.426509,8.5e-06,0.0,-123.42709,3.122e-06,-122.80506201856676,,,,,,,
iFCIQMC,vqz,0,trail,Sc,-46.473197,5.55e-06,0.0,-46.474,1.07e-06,-46.057726629346845,,,,,,,
iFCIQMC,vqz,1,trail,Sc,-46.232722,3.91e-06,0.0,-46.23311,9.94e-07,-45.859964744612796,,,,,,,
iFCIQMC,vqz,0,trail,Mn,-104.114045,1.63e-05,0.0,-104.11501,3.37e-06,-103.51774137665831,,,,,,,
iFCIQMC,vqz,1,trail,Mn,-103.842296,7.68e-06,0.0,-103.84272,2.375e-06,-103.29943473113407,,,,,,,
iFCIQMC,vqz,0,trail,Cr,-86.76763100000002,2.1e-05,0.0,-86.76760999999998,0.0,-86.21909581115591,,,,,,,
iFCIQMC,vqz,1,trail,Cr,-86.518293,1.1e-05,0.0,-86.51867,1.764e-06,-85.99861621753384,,,,,,,
iFCIQMC,vqz,0,trail,Cu,-197.535026,6.56e-05,0.0,-197.53642,1.98e-05,-196.5663491464669,,,,,,,
iFCIQMC,vqz,1,trail,Cu,-197.252789,5.5399999999999985e-05,0.0,-197.25343,3.012e-06,-196.32534219464927,,,,,,,
iFCIQMC,vqz,0,trail,Fe,-123.71534,1.6800000000000002e-05,0.0,-123.71675,1.63e-05,-123.03893433543683,,,,,,,
iFCIQMC,vtz,0,trail,V,-71.167684,4.2100000000000014e-05,0.0,-71.16898,1.017e-06,-70.69687058820543,,,,,,,
iFCIQMC,vtz,1,trail,Cr,-86.472678,5.62e-05,0.0,-86.47298,2.01e-07,-85.99858355154308,,,,,,,
iFCIQMC,vtz,0,trail,Mn,-104.062857,0.00014099999999999998,0.0,-104.06366,9.9e-07,-103.51751723050371,,,,,,,
iFCIQMC,vdz,0,trail,O,-15.781249,7.55e-07,0.0,-15.78125,0.0,-15.650898615762124,,,,,,,
iFCIQMC,vdz,1,trail,O,-15.300667,7.2400000000000015e-09,0.0,-15.300670000000002,0.0,-15.209469738930444,,,,,,,
iFCIQMC,vtz,0,trail,O,-15.827007,5.529999999999999e-07,0.0,-15.82702,0.0,-15.65178729066239,,,,,,,
iFCIQMC,vtz,1,trail,O,-15.333584,4.13e-08,0.0,-15.33358,0.0,-15.210120374674373,,,,,,,
iFCIQMC,vqz,0,trail,O,-15.839077,1.29e-06,0.0,-15.83909,5.31e-06,-15.651914835093455,,,,,,,
iFCIQMC,vqz,1,trail,O,-15.342101,1.02e-07,0.0,-15.3421,0.0,-15.210758359146777,,,,,,,
iFCIQMC,vdz,1,trail,Cr,-86.372452,2.77e-05,0.0,-86.37241,4.6e-08,-85.99840800159254,,,,,,,
iFCIQMC,vdz,0,trail,Cu,-197.237561,0.000118,0.0,-197.2369,1.152e-06,-196.56440183256336,,,,,,,
iFCIQMC,vdz,1,trail,Cu,-196.967255,5.44e-05,0.0,-196.96723,1.474e-06,-196.32402730647453,,,,,,,
iFCIQMC,vdz,0,trail,Ti,-57.882215,6.659999999999999e-05,0.0,-57.88305,2.26e-07,-57.52051227493378,,,,,,,
iFCIQMC,vdz,1,trail,Ti,-57.63371400000001,2.3e-05,0.0,-57.63401999999999,1.1e-08,-57.31379021206569,,,,,,,
iFCIQMC,vdz,0,trail,Mn,-103.942084,4.45e-05,0.0,-103.94226,4.56e-07,-103.51554736964935,,,,,,,
iFCIQMC,vdz,1,trail,Mn,-103.673368,3.68e-05,0.0,-103.67336,4.2e-08,-103.29335920887651,,,,,,,
iFCIQMC,vdz,0,trail,Fe,-123.517919,5.6600000000000014e-05,0.0,-123.51812,6.459999999999999e-07,-123.03606101031244,,,,,,,
iFCIQMC,vdz,1,trail,Fe,-123.233421,1.53e-06,0.0,-123.23354,1.2e-07,-122.79860715251272,,,,,,,
iFCIQMC,vdz,0,trail,V,-71.077005,4.18e-05,0.0,-71.07767,3.2600000000000003e-07,-70.69525960473436,,,,,,,
iFCIQMC,vdz,1,trail,V,-70.828236,4.62e-06,0.0,-70.8284,3.2e-08,-70.47804713713508,,,,,,,
iFCIQMC,vdz,0,trail,Sc,-46.396616,2.13e-06,0.0,-46.39685,5.4e-08,-46.056720086471316,,,,,,,
iFCIQMC,vdz,1,trail,Sc,-46.15671,1.14e-06,0.0,-46.15683,0.0,-45.85651158235275,,,,,,,
iFCIQMC,vtz,1,trail,V,-70.919164,6.22e-05,0.0,-70.91955,1.62e-07,-70.47870620861032,,,,,,,
iFCIQMC,vtz,1,trail,Fe,-123.368196,6.2e-05,0.0,-123.36857,5.41e-07,-122.80424852863449,,,,,,,
iFCIQMC,vdz,0,trail,ScO,-62.41931700000001,1.74e-05,0.0,-62.42004,9.92e-06,-61.829342751826275,,,,,,,
iFCIQMC,vdz,0,trail,Cr,-86.611972,3.07e-05,0.0,-86.61203,1.24e-07,-86.21795636713652,,,,,,,

